Cryogenic payloads for the Einstein Telescope -- Baseline design with heat extraction, suspension thermal noise modelling and sensitivity analyses

The Einstein Telescope (ET) is a third generation gravitational wave detector that includes a room-temperature high-frequency (ET-HF) and a cryogenic low-frequency laser interferometer (ET-LF). The cryogenic ET-LF is crucial for exploiting the full scientific potential of ET. We present a new baseline design for the cryogenic payload that is thermally and mechanically consistent and compatible with the design sensitivity curve of ET. The design includes two options for the heat extraction from the marionette, based on a monocrystalline high-conductivity marionette suspension fiber and a thin-wall titanium tube filled with static He-II, respectively. Following a detailed description of the design options and the suspension thermal noise (STN) modelling, we present the sensitivity curves of the two baseline designs, discuss the influence of various design parameters on the sensitivity of ET-LF and conclude with an outlook to future R&D activities.

==> 4He_raw.dat <==
x_0	f(x)
1.5	9974.06
1.51	11031.3
1.52	12194.7
1.53	13496.7
1.54	14966.8
1.55	16630.1
1.56	18506.9
1.57	20612.8
1.58	22959.2
1.59	25554.1
1.6	28403.1
1.61	31510.2
1.62	34878.4
1.63	38510.7
1.64	42410
1.65	46579.7
1.66	51023.5
1.67	55745
1.68	60747.7
1.69	66034.1
1.7	71604.8
1.71	77458.2
1.72	83589.1
1.73	89987.8
1.74	96639.5
1.75	103523
1.76	110611
1.77	117866
1.78	125246
1.79	132699
1.8	140162
1.81	147567
1.82	154836
1.83	161883
1.84	168617
1.85	174940
1.86	180750
1.87	185941
1.88	190408
1.89	194047
1.9	196757
1.91	198442
1.92	199016
1.93	198405
1.94	196545
1.95	193394
1.96	188925
1.97	183137
1.98	176049
1.99	167710
2	158196
2.01	147612
2.02	136094
2.03	123808
2.04	110949
2.05	97738.5
2.06	84422
2.07	71264.2
2.08	58542.4
2.09	46537.4
2.1	35523.7
2.11	25755.4
2.12	17450
2.13	10768.4
2.14	5791.35
2.15	2490.86
2.16	696.999
2.17	58.861
2.18	0.013774
2.19	0.013823
2.2	0.013872
2.21	0.01392
2.22	0.013968
2.23	0.014016
2.24	0.014063
2.25	0.014109
2.26	0.014156
2.27	0.014202
2.28	0.014248
2.29	0.014293
2.3	0.014338



==> 6NAl_raw.dat <==
x, y, error
1, 9840.78,	0
1.4,	13808.4,	0
1.5,	14780.3,	0
1.6,	15743.6,	0
1.7,	16698.1,	0
1.8,	17643.3,	0
1.9,	18579,	0
2,	19504.8,	0
2.1,	20420.6,	0
2.2,	21325.8,	0
2.3,	22220.4,	0
2.4,	23103.9,	0
2.5,	23976,	0
2.6,	24836.5,	0
2.7,	25684.9,	0
2.8,	26521.1,	0
2.9,	27344.7,	0
3,	28155.4588,	0
4,	35485.92234,	0
5,	39968.77562,	0
6,	42029.72103,	0
7,	42216.53298,	0
8,	40832.8418,	0
9,	38182.27782,	0
10,	34568.47137,	0
11,	32937.84282,	0
12,	31054.87128,	0
13,	28964.08999,	0
14,	26710.03223,	0
15,	24337.23124,	0
16,	21890.2203,	0
17,	19413.53265,	0
18,	16951.70157,	0
19,	14549.2603,	0
20,	12250.74212,	0
21,	11000.65515,	0
22,	9889.01386,	0
23,	8905.80755,	0
24,	8041.02558,	0
25,	7284.65726,	0
26,	6626.69191,	0
27,	6057.11888,	0
28,	5565.92748,	0
29,	5143.10705,	0
30,	4778.6469,	0
31,	4350.36009,	0
32,	3967.2108,	0
33,	3625.9869,	0
34,	3323.4763,	0
35,	3056.46688,	0
36,	2821.74654,	0
37,	2616.10316,	0
38,	2436.32464,	0
39,	2279.19887,	0
40,	2141.51373,	0
41,	1983.98918,	0
42,	1841.66698,	0
43,	1713.52096,	0
44,	1598.52496,	0
45,	1495.6528,	0
46,	1403.87831,	0
47,	1322.17531,	0
48,	1249.51763,	0
49,	1184.87911,	0
50,	1127.23357,	0
60,	709.634,	0
70,	513.086,	0
80,	406.105,	0
90,	341.743,	0
100,	301.785,	0
123.3,	253.089,	0
150,	245.873,	0
173.2,	239.142,	0
200,	238.73,	0
223.2,	237.327,	0
250,	236.723,	0
273.2,	236.767,	0
300,	237.268,	0


==> Q0Lma1m.txt <==
1.486606875	15.38558364
2.19317122	34.11547162
2.9		60.21449009
3.606937759	93.68288059
4.313930922	134.5207234
5.020956084	182.7280527
5.728001397	238.3048857
6.435060217	301.251232
7.142128534	371.5670972
7.849203781	449.2524849
8.55628424	534.3073977
9.263368718	626.731837
9.970456359	726.5258042
10.67754653	833.6893001
11.38463877	948.2223254
12.09173271	1070.124881
12.79882807	1199.396966
13.50592463	1336.038582
14.2130222	1480.049729


==> SiTravasso_raw.dat <==
x_0	f(x)
7 1000
10 2000
20 4900
22 5000
25 5000
80 1340

==> Si_raw.dat <==
x, y, error
0,0,
1,4.48,
2,31.7,
3,99.8,
4,226,
5,424,
6,686,
7,991,
8,1340,
9,1720,
10,2110,
11,2480,
12,2870,
13,3250,
14,3600,
15,3930,
16,4220,
18,4670,
20,4940,
25,5140,
30,4810,
35,4130,
40,3530,
45,3060,
50,2680,
60,2110,
70,1680,
80,1340,
90,1080,
100,884,
150,409,
200,264,
250,190,
273.2,168,
300,148,


==> Si_raw_Powell.dat <==
x, y, error
0, 0,
1, 6.93, 
2, 45.4, 
3, 138, 
4, 297, 
5, 527, 
6,	823, 
7,	1170, 
8,	1550, 
9,	1950, 
10,	2330, 
11,	2700, 
12,	3090, 
13,	3480, 
14,	3840, 
15,	4160, 
16,	4410, 
18,	4770, 
20,	4980, 
25,	5130, 
30,	4810, 
35,	4130, 
40,	3530, 
45,	3060, 
50,	2680, 268
60,	2110, 211
70,	1680, 168
80,	1340, 134
90,	1080, 108
100, 884, 88.4
123.3, 599, 59.9
150, 409, 40.9
173.2, 330, 33.0
200, 264, 26.4
223.2, 225, 22.5
250, 191, 19.1
273.2, 168, 16.8
300, 148, 14.8

==> SpKAGRA_raw.dat <==
x_0	f(x)
9 800
10 1200
12 1980
14 2750
17 4200
20 6000
22 7500
25 9750
29 11000
33 12500
38 10000
45 7000
50 5200
60 2650
70 1530
80 960
90 640
100 450
150 150
200 82
250 58
273.2 52
300 46

==> Sp_raw.dat <==
x, y, error
1, 3.9, 
5, 410, 
10, 2900, 
15, 8700, 
25, 20200, 
30, 20700, 
35, 17700, 
40, 12000, 
45, 7700, 
50, 5200, 
60, 2650, 397.5
70, 1530, 229.5
80, 960, 144
90, 640, 96
100, 450, 67.5
150, 150, 22.5
200, 82, 12.3
250, 58, 8.7
273.2, 52, 7.8
300, 46, 6.9

==> TMAR_raw.dat <==
x_0	f(x)
0	293.15
2.31481E-07	293.15
4.62963E-07	293.15
6.94444E-07	293.15
9.25926E-07	293.15
1.15741E-06	293.15
1.38889E-06	293.15
1.62037E-06	293.15
1.85185E-06	293.15
2.08333E-06	293.15
2.31481E-06	293.15
2.5463E-06	293.15
2.77778E-06	293.15
3.00926E-06	293.15
3.24074E-06	293.15
3.47222E-06	293.1499
3.7037E-06	293.1499
3.93519E-06	293.1499
4.16667E-06	293.1499
4.39815E-06	293.1499
4.62963E-06	293.1499
4.86111E-06	293.1499
5.09259E-06	293.1499
5.32407E-06	293.1499
5.55556E-06	293.1499
5.78704E-06	293.1499
6.01852E-06	293.1499
0.00000625	293.1499
6.48148E-06	293.1499
6.71296E-06	293.1499
6.94444E-06	293.1499
7.17593E-06	293.1498
7.40741E-06	293.1498
7.63889E-06	293.1498
7.87037E-06	293.1498
8.10185E-06	293.1498
8.33333E-06	293.1498
8.56481E-06	293.1498
8.7963E-06	293.1498
9.02778E-06	293.1498
9.25926E-06	293.1498
9.49074E-06	293.1498
9.72222E-06	293.1498
9.9537E-06	293.1498
1.01852E-05	293.1498
1.04167E-05	293.1497
1.06481E-05	293.1497
1.08796E-05	293.1497
1.11111E-05	293.1497
1.13426E-05	293.1497
1.15741E-05	293.1497
2.31481E-05	293.1493
3.47222E-05	293.1489
4.62963E-05	293.1484
5.78704E-05	293.1479
6.94444E-05	293.1474
8.10185E-05	293.1468
9.25926E-05	293.1463
0.000104167	293.1457
0.000115741	293.1451
0.000127315	293.1446
0.000138889	293.144
0.000150463	293.1434
0.000162037	293.1428
0.000173611	293.1422
0.000185185	293.1416
0.000196759	293.1411
0.000208333	293.1404
0.000219907	293.1399
0.000231481	293.1393
0.000243056	293.1387
0.00025463	293.1381
0.000266204	293.1375
0.000277778	293.1369
0.000289352	293.1364
0.000300926	293.1358
0.002615741	293.0187
0.004814815	292.9082
0.005972222	292.8501
0.00712963	292.7921
0.008287037	292.734
0.009444444	292.6761
0.010601852	292.618
0.011759259	292.56
0.012916667	292.502
0.014074074	292.4439
0.015231481	292.3859
0.016388889	292.3278
0.017546296	292.2698
0.018703704	292.2118
0.019861111	292.1538
0.021018519	292.0957
0.022175926	292.0377
0.023333333	291.9797
0.024490741	291.9217
0.025648148	291.8636
0.026805556	291.8056
0.027962963	291.7475
0.02912037	291.6895
0.030277778	291.6314
0.031435185	291.5734
0.032592593	291.5153
0.03375	291.4572
0.034907407	291.3991
0.036064815	291.3411
0.037222222	291.283
0.03837963	291.2249
0.039537037	291.1669
0.040694444	291.1087
0.041851852	291.0506
0.043009259	290.9925
0.044166667	290.9345
0.045324074	290.8763
0.046481481	290.8183
0.047638889	290.7601
0.048796296	290.702
0.049953704	290.6439
0.051111111	290.5858
0.052268519	290.5276
0.053425926	290.4695
0.054583333	290.4114
0.055740741	290.3533
0.056898148	290.2951
0.058055556	290.237
0.059212963	290.1788
0.06037037	290.1206
0.061527778	290.0624
0.062685185	290.0042
0.063842593	289.9461
0.065	289.8879
0.066157407	289.8296
0.067314815	289.7714
0.068472222	289.7132
0.06962963	289.655
0.070787037	289.5968
0.071944444	289.5385
0.073101852	289.4803
0.074259259	289.4221
0.075416667	289.3638
0.076574074	289.3055
0.077731481	289.2473
0.078888889	289.1891
0.080046296	289.1309
0.081203704	289.0726
0.082361111	289.0144
0.083518519	288.9561
0.084675926	288.8979
0.085833333	288.8396
0.086990741	288.7813
0.088148148	288.723
0.089305556	288.6647
0.090462963	288.6064
0.09162037	288.5481
0.092777778	288.4898
0.093935185	288.4315
0.095092593	288.3732
0.09625	288.3148
0.097407407	288.2565
0.098564815	288.1981
0.099722222	288.1398
0.10087963	288.0815
0.102037037	288.0231
0.103194444	287.9648
0.104351852	287.9064
0.105509259	287.848
0.106666667	287.7896
0.107824074	287.7313
0.108981481	287.6729
0.110138889	287.6146
0.111296296	287.5562
0.112453704	287.4978
0.113611111	287.4394
0.114768519	287.381
0.115925926	287.3226
0.117083333	287.2642
0.118240741	287.2059
0.119398148	287.1474
0.120555556	287.089
0.121712963	287.0306
0.12287037	286.9722
0.124027778	286.9138
0.125185185	286.8554
0.126342593	286.7969
0.1275	286.7385
0.128657407	286.6801
0.129814815	286.6216
0.130972222	286.5631
0.13212963	286.5046
0.133287037	286.4462
0.134444444	286.3878
0.135601852	286.3293
0.136759259	286.2708
0.137916667	286.2123
0.139074074	286.1538
0.140231481	286.0953
0.141388889	286.0367
0.142546296	285.9782
0.143703704	285.9197
0.144861111	285.8612
0.146018519	285.8026
0.147175926	285.7441
0.148333333	285.6855
0.149490741	285.627
0.150648148	285.5684
0.151805556	285.5099
0.152962963	285.4513
0.15412037	285.3928
0.155277778	285.3342
0.156435185	285.2756
0.157592593	285.2171
0.15875	285.1585
0.159907407	285.0999
0.161064815	285.0413
0.162222222	284.9827
0.16337963	284.9242
0.164537037	284.8656
0.165694444	284.807
0.166851852	284.7484
0.168009259	284.6898
0.169166667	284.6312
0.170324074	284.5726
0.171481481	284.5139
0.172638889	284.4553
0.173796296	284.3967
0.174953704	284.3381
0.176111111	284.2795
0.177268519	284.2209
0.178425926	284.1622
0.179583333	284.1036
0.180740741	284.0449
0.181898148	283.9863
0.183055556	283.9276
0.184212963	283.869
0.18537037	283.8103
0.186527778	283.7516
0.187685185	283.693
0.188842593	283.6343
0.19	283.5757
0.191157407	283.517
0.192314815	283.4583
0.193472222	283.3996
0.19462963	283.3409
0.195787037	283.2822
0.196944444	283.2235
0.198101852	283.1648
0.199259259	283.1061
0.200416667	283.0474
0.201574074	282.9886
0.202731481	282.9299
0.203888889	282.8712
0.205046296	282.8124
0.206203704	282.7537
0.207361111	282.695
0.208518519	282.6363
0.209675926	282.5775
0.210833333	282.5187
0.211990741	282.46
0.213148148	282.4012
0.214305556	282.3424
0.215462963	282.2837
0.21662037	282.2249
0.217777778	282.166
0.218935185	282.1072
0.220092593	282.0484
0.22125	281.9897
0.222407407	281.9309
0.223564815	281.8721
0.224722222	281.8133
0.22587963	281.7544
0.227037037	281.6956
0.228194444	281.6368
0.229351852	281.5779
0.230509259	281.5191
0.231666667	281.4602
0.232824074	281.4013
0.233981481	281.3425
0.235138889	281.2836
0.236296296	281.2248
0.237453704	281.1659
0.238611111	281.107
0.239768519	281.0482
0.240925926	280.9893
0.242083333	280.9303
0.243240741	280.8715
0.244398148	280.8126
0.245555556	280.7536
0.246712963	280.6947
0.24787037	280.6358
0.249027778	280.5769
0.250185185	280.518
0.251342593	280.4591
0.2525	280.4002
0.253657407	280.3413
0.254814815	280.2823
0.255972222	280.2234
0.25712963	280.1644
0.258287037	280.1055
0.259444444	280.0467
0.260601852	279.9878
0.261759259	279.9289
0.262916667	279.8699
0.264074074	279.8109
0.265231481	279.752
0.266388889	279.693
0.267546296	279.6341
0.268703704	279.5751
0.269861111	279.5162
0.271018519	279.4572
0.272175926	279.3983
0.273333333	279.3393
0.274490741	279.2804
0.275648148	279.2213
0.276805556	279.1624
0.277962963	279.1034
0.27912037	279.0444
0.280277778	278.9854
0.281435185	278.9264
0.282592593	278.8674
0.28375	278.8083
0.284907407	278.7493
0.286064815	278.6903
0.287222222	278.6313
0.28837963	278.5722
0.289537037	278.5132
0.290694444	278.4541
0.291851852	278.3951
0.293009259	278.336
0.294166667	278.277
0.295324074	278.2179
0.296481481	278.1588
0.297638889	278.0997
0.298796296	278.0406
0.299953704	277.9815
0.301111111	277.9224
0.302268519	277.8633
0.303425926	277.8042
0.304583333	277.7451
0.305740741	277.686
0.306898148	277.6268
0.308055556	277.5677
0.309212963	277.5085
0.31037037	277.4495
0.311527778	277.3903
0.312685185	277.3312
0.313842593	277.272
0.315	277.2129
0.316157407	277.1537
0.317314815	277.0946
0.318472222	277.0354
0.31962963	276.9763
0.320787037	276.9171
0.321944444	276.8579
0.323101852	276.7987
0.324259259	276.7396
0.325416667	276.6805
0.326574074	276.6213
0.327731481	276.5621
0.328888889	276.5028
0.330046296	276.4437
0.331203704	276.3845
0.332361111	276.3252
0.333518519	276.2659
0.334675926	276.2067
0.335833333	276.1475
0.336990741	276.0882
0.338148148	276.029
0.339305556	275.9698
0.340462963	275.9105
0.34162037	275.8513
0.342777778	275.792
0.343935185	275.7327
0.345092593	275.6735
0.34625	275.6142
0.347407407	275.555
0.348564815	275.4957
0.349722222	275.4364
0.35087963	275.3772
0.352037037	275.3179
0.353194444	275.2585
0.354351852	275.1993
0.355509259	275.14
0.356666667	275.0807
0.357824074	275.0215
0.358981481	274.9622
0.360138889	274.9029
0.361296296	274.8436
0.362453704	274.7843
0.363611111	274.7249
0.364768519	274.6656
0.365925926	274.6063
0.367083333	274.547
0.368240741	274.4876
0.369398148	274.4283
0.370555556	274.3689
0.371712963	274.3095
0.37287037	274.2502
0.374027778	274.1908
0.375185185	274.1314
0.376342593	274.072
0.3775	274.0126
0.378657407	273.9532
0.379814815	273.8938
0.380972222	273.8345
0.38212963	273.7751
0.383287037	273.7157
0.384444444	273.6563
0.385601852	273.5969
0.386759259	273.5375
0.387916667	273.4781
0.389074074	273.4187
0.390231481	273.3592
0.391388889	273.2998
0.392546296	273.2404
0.393703704	273.181
0.394861111	273.1216
0.396018519	273.0621
0.397175926	273.0026
0.398333333	272.9432
0.399490741	272.8837
0.400648148	272.8242
0.401805556	272.7648
0.402962963	272.7052
0.40412037	272.6458
0.405277778	272.5863
0.406435185	272.5268
0.407592593	272.4673
0.40875	272.4078
0.409907407	272.3483
0.411064815	272.2888
0.412222222	272.2294
0.41337963	272.1698
0.414537037	272.1104
0.415694444	272.0509
0.416851852	271.9914
0.418009259	271.9318
0.419166667	271.8723
0.420324074	271.8127
0.421481481	271.7532
0.422638889	271.6936
0.423796296	271.6341
0.424953704	271.5746
0.426111111	271.5151
0.427268519	271.4555
0.428425926	271.396
0.429583333	271.3365
0.430740741	271.277
0.431898148	271.2174
0.433055556	271.1579
0.434212963	271.0984
0.43537037	271.0388
0.436527778	270.9793
0.437685185	270.9196
0.438842593	270.8601
0.44	270.8005
0.441157407	270.7409
0.442314815	270.6813
0.443472222	270.6218
0.44462963	270.5622
0.445787037	270.5027
0.446944444	270.4431
0.448101852	270.3835
0.449259259	270.3239
0.450416667	270.2642
0.451574074	270.2046
0.452731481	270.145
0.453888889	270.0854
0.455046296	270.0257
0.456203704	269.9661
0.457361111	269.9065
0.458518519	269.8469
0.459675926	269.7872
0.460833333	269.7275
0.461990741	269.6678
0.463148148	269.6082
0.464305556	269.5485
0.465462963	269.4889
0.46662037	269.4292
0.467777778	269.3695
0.468935185	269.3099
0.470092593	269.2502
0.47125	269.1904
0.472407407	269.1307
0.473564815	269.071
0.474722222	269.0114
0.47587963	268.9516
0.477037037	268.892
0.478194444	268.8322
0.479351852	268.7725
0.480509259	268.7127
0.481666667	268.653
0.482824074	268.5933
0.483981481	268.5336
0.485138889	268.4738
0.486296296	268.4141
0.487453704	268.3543
0.488611111	268.2946
0.489768519	268.2348
0.490925926	268.1751
0.492083333	268.1154
0.493240741	268.0556
0.494398148	267.9958
0.495555556	267.936
0.496712963	267.8763
0.49787037	267.8165
0.499027778	267.7567
0.500185185	267.6969
0.501342593	267.6371
0.5025	267.5773
0.503657407	267.5175
0.504814815	267.4577
0.505972222	267.3979
0.50712963	267.3381
0.508287037	267.2784
0.509444444	267.2185
0.510601852	267.1587
0.511759259	267.0989
0.512916667	267.0391
0.514074074	266.9793
0.515231481	266.9195
0.516388889	266.8597
0.517546296	266.7999
0.518703704	266.7401
0.519861111	266.6802
0.521018519	266.6204
0.522175926	266.5605
0.523333333	266.5006
0.524490741	266.4408
0.525648148	266.381
0.526805556	266.3211
0.527962963	266.2612
0.52912037	266.2014
0.530277778	266.1416
0.531435185	266.0817
0.532592593	266.0219
0.53375	265.9619
0.534907407	265.902
0.536064815	265.8422
0.537222222	265.7823
0.53837963	265.7224
0.539537037	265.6625
0.540694444	265.6026
0.541851852	265.5426
0.543009259	265.4827
0.544166667	265.4228
0.545324074	265.3628
0.546481481	265.3029
0.547638889	265.2429
0.548796296	265.1829
0.549953704	265.123
0.551111111	265.063
0.552268519	265.003
0.553425926	264.9431
0.554583333	264.8831
0.555740741	264.8231
0.556898148	264.7631
0.558055556	264.7031
0.559212963	264.643
0.56037037	264.583
0.561527778	264.523
0.562685185	264.4631
0.563842593	264.4031
0.565	264.343
0.566157407	264.283
0.567314815	264.223
0.568472222	264.163
0.56962963	264.103
0.570787037	264.043
0.571944444	263.9829
0.573101852	263.9229
0.574259259	263.8629
0.575416667	263.8028
0.576574074	263.7428
0.577731481	263.6827
0.578888889	263.6227
0.580046296	263.5626
0.581203704	263.5026
0.582361111	263.4425
0.583518519	263.3824
0.584675926	263.3223
0.585833333	263.2622
0.586990741	263.2021
0.588148148	263.142
0.589305556	263.0819
0.590462963	263.0218
0.59162037	262.9617
0.592777778	262.9016
0.593935185	262.8415
0.595092593	262.7814
0.59625	262.7213
0.597407407	262.6612
0.598564815	262.6011
0.599722222	262.541
0.60087963	262.4808
0.602037037	262.4206
0.603194444	262.3605
0.604351852	262.3004
0.605509259	262.2402
0.606666667	262.1801
0.607824074	262.1199
0.608981481	262.0598
0.610138889	261.9996
0.611296296	261.9394
0.612453704	261.8792
0.613611111	261.819
0.614768519	261.7589
0.615925926	261.6987
0.617083333	261.6385
0.618240741	261.5782
0.619398148	261.5181
0.620555556	261.4579
0.621712963	261.3976
0.62287037	261.3374
0.624027778	261.2771
0.625185185	261.2169
0.626342593	261.1567
0.6275	261.0964
0.628657407	261.0362
0.629814815	260.976
0.630972222	260.9157
0.63212963	260.8555
0.633287037	260.7953
0.634444444	260.7351
0.635601852	260.6748
0.636759259	260.6146
0.637916667	260.5543
0.639074074	260.494
0.640231481	260.4338
0.641388889	260.3735
0.642546296	260.3133
0.643703704	260.253
0.644861111	260.1927
0.646018519	260.1324
0.647175926	260.0721
0.648333333	260.0117
0.649490741	259.9514
0.650648148	259.8911
0.651805556	259.8309
0.652962963	259.7706
0.65412037	259.7103
0.655277778	259.6499
0.656435185	259.5895
0.657592593	259.5292
0.65875	259.4689
0.659907407	259.4085
0.661064815	259.3482
0.662222222	259.2878
0.66337963	259.2275
0.664537037	259.1671
0.665694444	259.1068
0.666851852	259.0464
0.668009259	258.9859
0.669166667	258.9256
0.670324074	258.8652
0.671481481	258.8048
0.672638889	258.7444
0.673796296	258.6841
0.674953704	258.6237
0.676111111	258.5634
0.677268519	258.503
0.678425926	258.4426
0.679583333	258.3822
0.680740741	258.3217
0.681898148	258.2613
0.683055556	258.2009
0.684212963	258.1405
0.68537037	258.0801
0.686527778	258.0197
0.687685185	257.9592
0.688842593	257.8988
0.69	257.8383
0.691157407	257.7779
0.692314815	257.7175
0.693472222	257.657
0.69462963	257.5965
0.695787037	257.5361
0.696944444	257.4756
0.698101852	257.4151
0.699259259	257.3546
0.700416667	257.2942
0.701574074	257.2337
0.702731481	257.1732
0.703888889	257.1127
0.705046296	257.0522
0.706203704	256.9918
0.707361111	256.9313
0.708518519	256.8708
0.709675926	256.8103
0.710833333	256.7498
0.711990741	256.6893
0.713148148	256.6288
0.714305556	256.5683
0.715462963	256.5078
0.71662037	256.4473
0.717777778	256.3867
0.718935185	256.3262
0.720092593	256.2657
0.72125	256.2051
0.722407407	256.1445
0.723564815	256.084
0.724722222	256.0235
0.72587963	255.9629
0.727037037	255.9023
0.728194444	255.8418
0.729351852	255.7812
0.730509259	255.7206
0.731666667	255.66
0.732824074	255.5994
0.733981481	255.5388
0.735138889	255.4782
0.736296296	255.4176
0.737453704	255.357
0.738611111	255.2963
0.739768519	255.2357
0.740925926	255.1751
0.742083333	255.1144
0.743240741	255.0538
0.744398148	254.9931
0.745555556	254.9325
0.746712963	254.8718
0.74787037	254.8112
0.749027778	254.7505
0.750185185	254.6898
0.751342593	254.6292
0.7525	254.5685
0.753657407	254.5079
0.754814815	254.4473
0.755972222	254.3866
0.75712963	254.3259
0.758287037	254.2653
0.759444444	254.2046
0.760601852	254.1439
0.761759259	254.0833
0.762916667	254.0226
0.764074074	253.9619
0.765231481	253.9012
0.766388889	253.8405
0.767546296	253.7798
0.768703704	253.7191
0.769861111	253.6583
0.771018519	253.5977
0.772175926	253.537
0.773333333	253.4763
0.774490741	253.4156
0.775648148	253.3548
0.776805556	253.2941
0.777962963	253.2333
0.77912037	253.1725
0.780277778	253.1118
0.781435185	253.051
0.782592593	252.9903
0.78375	252.9295
0.784907407	252.8688
0.786064815	252.808
0.787222222	252.7472
0.78837963	252.6864
0.789537037	252.6256
0.790694444	252.5648
0.791851852	252.5041
0.793009259	252.4432
0.794166667	252.3824
0.795324074	252.3216
0.796481481	252.2608
0.797638889	252.2
0.798796296	252.1391
0.799953704	252.0783
0.801111111	252.0175
0.802268519	251.9567
0.803425926	251.8959
0.804583333	251.835
0.805740741	251.7742
0.806898148	251.7134
0.808055556	251.6525
0.809212963	251.5917
0.81037037	251.5309
0.811527778	251.47
0.812685185	251.4091
0.813842593	251.3483
0.815	251.2874
0.816157407	251.2265
0.817314815	251.1657
0.818472222	251.1048
0.81962963	251.0439
0.820787037	250.983
0.821944444	250.9221
0.823101852	250.8612
0.824259259	250.8003
0.825416667	250.7394
0.826574074	250.6785
0.827731481	250.6175
0.828888889	250.5566
0.830046296	250.4957
0.831203704	250.4348
0.832361111	250.3738
0.833518519	250.3129
0.834675926	250.2519
0.835833333	250.1909
0.836990741	250.13
0.838148148	250.069
0.839305556	250.0081
0.840462963	249.9471
0.84162037	249.8861
0.842777778	249.8251
0.843935185	249.7642
0.845092593	249.7032
0.84625	249.6422
0.847407407	249.5812
0.848564815	249.5202
0.849722222	249.4593
0.85087963	249.3982
0.852037037	249.3372
0.853194444	249.2762
0.854351852	249.2152
0.855509259	249.1541
0.856666667	249.0931
0.857824074	249.0321
0.858981481	248.9711
0.860138889	248.91
0.861296296	248.8489
0.862453704	248.7879
0.863611111	248.7268
0.864768519	248.6658
0.865925926	248.6048
0.867083333	248.5437
0.868240741	248.4826
0.869398148	248.4215
0.870555556	248.3605
0.871712963	248.2994
0.87287037	248.2383
0.874027778	248.1772
0.875185185	248.1161
0.876342593	248.0551
0.8775	247.9939
0.878657407	247.9328
0.879814815	247.8718
0.880972222	247.8107
0.88212963	247.7495
0.883287037	247.6884
0.884444444	247.6273
0.885601852	247.5662
0.886759259	247.505
0.887916667	247.4439
0.889074074	247.3828
0.890231481	247.3217
0.891388889	247.2605
0.892546296	247.1993
0.893703704	247.1382
0.894861111	247.077
0.896018519	247.0159
0.897175926	246.9547
0.898333333	246.8935
0.899490741	246.8323
0.900648148	246.7712
0.901805556	246.71
0.902962963	246.6488
0.90412037	246.5876
0.905277778	246.5264
0.906435185	246.4652
0.907592593	246.4039
0.90875	246.3427
0.909907407	246.2815
0.911064815	246.2203
0.912222222	246.1591
0.91337963	246.0979
0.914537037	246.0367
0.915694444	245.9755
0.916851852	245.9142
0.918009259	245.853
0.919166667	245.7918
0.920324074	245.7306
0.921481481	245.6693
0.922638889	245.6081
0.923796296	245.5468
0.924953704	245.4855
0.926111111	245.4243
0.927268519	245.363
0.928425926	245.3018
0.929583333	245.2405
0.930740741	245.1792
0.931898148	245.1179
0.933055556	245.0567
0.934212963	244.9953
0.93537037	244.9341
0.936527778	244.8727
0.937685185	244.8114
0.938842593	244.7502
0.94	244.6888
0.941157407	244.6275
0.942314815	244.5662
0.943472222	244.5048
0.94462963	244.4435
0.945787037	244.3822
0.946944444	244.3209
0.948101852	244.2596
0.949259259	244.1982
0.950416667	244.1368
0.951574074	244.0755
0.952731481	244.0142
0.953888889	243.9528
0.955046296	243.8914
0.956203704	243.8301
0.957361111	243.7687
0.958518519	243.7073
0.959675926	243.6459
0.960833333	243.5846
0.961990741	243.5232
0.963148148	243.4618
0.964305556	243.4004
0.965462963	243.339
0.96662037	243.2776
0.967777778	243.2163
0.968935185	243.1549
0.970092593	243.0934
0.97125	243.032
0.972407407	242.9706
0.973564815	242.9091
0.974722222	242.8477
0.97587963	242.7863
0.977037037	242.7248
0.978194444	242.6634
0.979351852	242.6019
0.980509259	242.5405
0.981666667	242.479
0.982824074	242.4176
0.983981481	242.3561
0.985138889	242.2946
0.986296296	242.2332
0.987453704	242.1717
0.988611111	242.1102
0.989768519	242.0488
0.990925926	241.9873
0.992083333	241.9258
0.993240741	241.8643
0.994398148	241.8028
0.995555556	241.7413
0.996712963	241.6798
0.99787037	241.6182
0.999027778	241.5567
1.000185185	241.4952
1.001342593	241.4337
1.0025	241.3722
1.003657407	241.3107
1.004814815	241.2491
1.005972222	241.1876
1.00712963	241.1261
1.008287037	241.0645
1.009444444	241.003
1.010601852	240.9414
1.011759259	240.8799
1.012916667	240.8182
1.014074074	240.7567
1.015231481	240.6951
1.016388889	240.6335
1.017546296	240.5719
1.018703704	240.5103
1.019861111	240.4487
1.021018519	240.3872
1.022175926	240.3256
1.023333333	240.2639
1.024490741	240.2023
1.025648148	240.1407
1.026805556	240.0791
1.027962963	240.0175
1.02912037	239.9559
1.030277778	239.8943
1.031435185	239.8326
1.032592593	239.771
1.03375	239.7094
1.034907407	239.6477
1.036064815	239.5861
1.037222222	239.5244
1.03837963	239.4628
1.039537037	239.4012
1.040694444	239.3395
1.041851852	239.2779
1.043009259	239.2163
1.044166667	239.1546
1.045324074	239.0929
1.046481481	239.0313
1.047638889	238.9696
1.048796296	238.908
1.049953704	238.8463
1.051111111	238.7847
1.052268519	238.723
1.053425926	238.6613
1.054583333	238.5997
1.055740741	238.538
1.056898148	238.4762
1.058055556	238.4145
1.059212963	238.3528
1.06037037	238.2911
1.061527778	238.2294
1.062685185	238.1677
1.063842593	238.1059
1.065	238.0442
1.066157407	237.9825
1.067314815	237.9207
1.068472222	237.859
1.06962963	237.7972
1.070787037	237.7354
1.071944444	237.6736
1.073101852	237.6118
1.074259259	237.55
1.075416667	237.4883
1.076574074	237.4265
1.077731481	237.3647
1.078888889	237.3029
1.080046296	237.2411
1.081203704	237.1793
1.082361111	237.1175
1.083518519	237.0557
1.084675926	236.9939
1.085833333	236.9321
1.086990741	236.8703
1.088148148	236.8085
1.089305556	236.7467
1.090462963	236.6849
1.09162037	236.6231
1.092777778	236.5612
1.093935185	236.4994
1.095092593	236.4375
1.09625	236.3757
1.097407407	236.3138
1.098564815	236.252
1.099722222	236.1901
1.10087963	236.1282
1.102037037	236.0663
1.103194444	236.0044
1.104351852	235.9426
1.105509259	235.8807
1.106666667	235.8188
1.107824074	235.7568
1.108981481	235.6949
1.110138889	235.633
1.111296296	235.5711
1.112453704	235.5092
1.113611111	235.4473
1.114768519	235.3854
1.115925926	235.3235
1.117083333	235.2616
1.118240741	235.1997
1.119398148	235.1377
1.120555556	235.0757
1.121712963	235.0138
1.12287037	234.9519
1.124027778	234.8899
1.125185185	234.828
1.126342593	234.766
1.1275	234.704
1.128657407	234.642
1.129814815	234.5801
1.130972222	234.5181
1.13212963	234.4561
1.133287037	234.3942
1.134444444	234.3322
1.135601852	234.2702
1.136759259	234.2082
1.137916667	234.1462
1.139074074	234.0842
1.140231481	234.0221
1.141388889	233.9601
1.142546296	233.8981
1.143703704	233.836
1.144861111	233.774
1.146018519	233.712
1.147175926	233.6499
1.148333333	233.5878
1.149490741	233.5257
1.150648148	233.4637
1.151805556	233.4017
1.152962963	233.3395
1.15412037	233.2775
1.155277778	233.2154
1.156435185	233.1534
1.157592593	233.0913
1.15875	233.0292
1.159907407	232.9671
1.161064815	232.905
1.162222222	232.8428
1.16337963	232.7807
1.164537037	232.7186
1.165694444	232.6565
1.166851852	232.5944
1.168009259	232.5322
1.169166667	232.4701
1.170324074	232.408
1.171481481	232.3459
1.172638889	232.2837
1.173796296	232.2216
1.174953704	232.1594
1.176111111	232.0973
1.177268519	232.0351
1.178425926	231.973
1.179583333	231.9108
1.180740741	231.8487
1.181898148	231.7865
1.183055556	231.7243
1.184212963	231.6621
1.18537037	231.5999
1.186527778	231.5377
1.187685185	231.4755
1.188842593	231.4133
1.19	231.3511
1.191157407	231.2888
1.192314815	231.2265
1.193472222	231.1643
1.19462963	231.1021
1.195787037	231.0398
1.196944444	230.9776
1.198101852	230.9153
1.199259259	230.8531
1.200416667	230.7908
1.201574074	230.7286
1.202731481	230.6663
1.203888889	230.604
1.205046296	230.5417
1.206203704	230.4795
1.207361111	230.4172
1.208518519	230.3549
1.209675926	230.2926
1.210833333	230.2303
1.211990741	230.168
1.213148148	230.1057
1.214305556	230.0434
1.215462963	229.981
1.21662037	229.9187
1.217777778	229.8564
1.218935185	229.7941
1.220092593	229.7317
1.22125	229.6694
1.222407407	229.607
1.223564815	229.5447
1.224722222	229.4823
1.22587963	229.4199
1.227037037	229.3575
1.228194444	229.2952
1.229351852	229.2328
1.230509259	229.1704
1.231666667	229.108
1.232824074	229.0456
1.233981481	228.9832
1.235138889	228.9209
1.236296296	228.8585
1.237453704	228.796
1.238611111	228.7336
1.239768519	228.6712
1.240925926	228.6088
1.242083333	228.5464
1.243240741	228.4839
1.244398148	228.4215
1.245555556	228.3591
1.246712963	228.2966
1.24787037	228.2342
1.249027778	228.1718
1.250185185	228.1093
1.251342593	228.0469
1.2525	227.9844
1.253657407	227.9219
1.254814815	227.8594
1.255972222	227.797
1.25712963	227.7345
1.258287037	227.672
1.259444444	227.6095
1.260601852	227.547
1.261759259	227.4845
1.262916667	227.422
1.264074074	227.3595
1.265231481	227.297
1.266388889	227.2345
1.267546296	227.172
1.268703704	227.1094
1.269861111	227.0468
1.271018519	226.9843
1.272175926	226.9218
1.273333333	226.8592
1.274490741	226.7966
1.275648148	226.7341
1.276805556	226.6715
1.277962963	226.609
1.27912037	226.5464
1.280277778	226.4838
1.281435185	226.4212
1.282592593	226.3586
1.28375	226.296
1.284907407	226.2334
1.286064815	226.1708
1.287222222	226.1082
1.28837963	226.0455
1.289537037	225.9829
1.290694444	225.9202
1.291851852	225.8576
1.293009259	225.795
1.294166667	225.7324
1.295324074	225.6698
1.296481481	225.6072
1.297638889	225.5445
1.298796296	225.4818
1.299953704	225.4191
1.301111111	225.3564
1.302268519	225.2938
1.303425926	225.2311
1.304583333	225.1684
1.305740741	225.1057
1.306898148	225.043
1.308055556	224.9804
1.309212963	224.9177
1.31037037	224.855
1.311527778	224.7923
1.312685185	224.7296
1.313842593	224.6669
1.315	224.6041
1.316157407	224.5414
1.317314815	224.4787
1.318472222	224.416
1.31962963	224.3533
1.320787037	224.2905
1.321944444	224.2278
1.323101852	224.1651
1.324259259	224.1023
1.325416667	224.0395
1.326574074	223.9767
1.327731481	223.9139
1.328888889	223.8512
1.330046296	223.7884
1.331203704	223.7256
1.332361111	223.6628
1.333518519	223.6
1.334675926	223.5372
1.335833333	223.4744
1.336990741	223.4116
1.338148148	223.3488
1.339305556	223.2859
1.340462963	223.2231
1.34162037	223.1603
1.342777778	223.0975
1.343935185	223.0347
1.345092593	222.9718
1.34625	222.909
1.347407407	222.8461
1.348564815	222.7832
1.349722222	222.7204
1.35087963	222.6575
1.352037037	222.5946
1.353194444	222.5317
1.354351852	222.4689
1.355509259	222.4059
1.356666667	222.343
1.357824074	222.2801
1.358981481	222.2172
1.360138889	222.1543
1.361296296	222.0914
1.362453704	222.0285
1.363611111	221.9655
1.364768519	221.9026
1.365925926	221.8397
1.367083333	221.7767
1.368240741	221.7138
1.369398148	221.6509
1.370555556	221.5879
1.371712963	221.5249
1.37287037	221.462
1.374027778	221.399
1.375185185	221.336
1.376342593	221.273
1.3775	221.21
1.378657407	221.147
1.379814815	221.0841
1.380972222	221.0211
1.38212963	220.9581
1.383287037	220.8951
1.384444444	220.8321
1.385601852	220.7691
1.386759259	220.706
1.387916667	220.643
1.389074074	220.5799
1.390231481	220.5169
1.391388889	220.4539
1.392546296	220.3908
1.393703704	220.3277
1.394861111	220.2647
1.396018519	220.2016
1.397175926	220.1386
1.398333333	220.0755
1.399490741	220.0124
1.400648148	219.9493
1.401805556	219.8861
1.402962963	219.823
1.40412037	219.7599
1.405277778	219.6968
1.406435185	219.6337
1.407592593	219.5705
1.40875	219.5073
1.409907407	219.4442
1.411064815	219.381
1.412222222	219.3177
1.41337963	219.2545
1.414537037	219.1914
1.415694444	219.1282
1.416851852	219.065
1.418009259	219.0018
1.419166667	218.9386
1.420324074	218.8754
1.421481481	218.8122
1.422638889	218.749
1.423796296	218.6858
1.424953704	218.6226
1.426111111	218.5594
1.427268519	218.4962
1.428425926	218.4329
1.429583333	218.3697
1.430740741	218.3064
1.431898148	218.2431
1.433055556	218.1799
1.434212963	218.1166
1.43537037	218.0533
1.436527778	217.99
1.437685185	217.9268
1.438842593	217.8635
1.44	217.8003
1.441157407	217.737
1.442314815	217.6737
1.443472222	217.6104
1.44462963	217.5471
1.445787037	217.4838
1.446944444	217.4205
1.448101852	217.3571
1.449259259	217.2938
1.450416667	217.2305
1.451574074	217.1671
1.452731481	217.1037
1.453888889	217.0404
1.455046296	216.977
1.456203704	216.9137
1.457361111	216.8503
1.458518519	216.7869
1.459675926	216.7235
1.460833333	216.6601
1.461990741	216.5967
1.463148148	216.5333
1.464305556	216.4698
1.465462963	216.4064
1.46662037	216.343
1.467777778	216.2796
1.468935185	216.2162
1.470092593	216.1528
1.47125	216.0894
1.472407407	216.0259
1.473564815	215.9624
1.474722222	215.899
1.47587963	215.8355
1.477037037	215.7721
1.478194444	215.7086
1.479351852	215.6452
1.480509259	215.5817
1.481666667	215.5183
1.482824074	215.4548
1.483981481	215.3913
1.485138889	215.3277
1.486296296	215.2642
1.487453704	215.2007
1.488611111	215.1372
1.489768519	215.0737
1.490925926	215.0101
1.492083333	214.9466
1.493240741	214.8831
1.494398148	214.8195
1.495555556	214.756
1.496712963	214.6924
1.49787037	214.6288
1.499027778	214.5652
1.500185185	214.5017
1.501342593	214.4381
1.5025	214.3745
1.503657407	214.3109
1.504814815	214.2473
1.505972222	214.1837
1.50712963	214.1201
1.508287037	214.0565
1.509444444	213.9928
1.510601852	213.9292
1.511759259	213.8655
1.512916667	213.8018
1.514074074	213.7382
1.515231481	213.6746
1.516388889	213.6109
1.517546296	213.5472
1.518703704	213.4835
1.519861111	213.4198
1.521018519	213.3562
1.522175926	213.2924
1.523333333	213.2287
1.524490741	213.165
1.525648148	213.1013
1.526805556	213.0376
1.527962963	212.9738
1.52912037	212.9101
1.530277778	212.8464
1.531435185	212.7826
1.532592593	212.7189
1.53375	212.6551
1.534907407	212.5914
1.536064815	212.5276
1.537222222	212.4638
1.53837963	212.4001
1.539537037	212.3363
1.540694444	212.2725
1.541851852	212.2087
1.543009259	212.1449
1.544166667	212.0811
1.545324074	212.0173
1.546481481	211.9535
1.547638889	211.8896
1.548796296	211.8258
1.549953704	211.7619
1.551111111	211.6981
1.552268519	211.6343
1.553425926	211.5704
1.554583333	211.5065
1.555740741	211.4427
1.556898148	211.3788
1.558055556	211.3149
1.559212963	211.251
1.56037037	211.1871
1.561527778	211.1232
1.562685185	211.0592
1.563842593	210.9953
1.565	210.9313
1.566157407	210.8674
1.567314815	210.8034
1.568472222	210.7395
1.56962963	210.6755
1.570787037	210.6116
1.571944444	210.5476
1.573101852	210.4836
1.574259259	210.4196
1.575416667	210.3557
1.576574074	210.2917
1.577731481	210.2277
1.578888889	210.1637
1.580046296	210.0998
1.581203704	210.0358
1.582361111	209.9718
1.583518519	209.9078
1.584675926	209.8438
1.585833333	209.7798
1.586990741	209.7158
1.588148148	209.6517
1.589305556	209.5877
1.590462963	209.5237
1.59162037	209.4596
1.592777778	209.3955
1.593935185	209.3315
1.595092593	209.2674
1.59625	209.2033
1.597407407	209.1393
1.598564815	209.0752
1.599722222	209.0111
1.60087963	208.947
1.602037037	208.8829
1.603194444	208.8187
1.604351852	208.7546
1.605509259	208.6904
1.606666667	208.6263
1.607824074	208.5621
1.608981481	208.498
1.610138889	208.4338
1.611296296	208.3696
1.612453704	208.3055
1.613611111	208.2413
1.614768519	208.1771
1.615925926	208.1129
1.617083333	208.0487
1.618240741	207.9845
1.619398148	207.9203
1.620555556	207.8561
1.621712963	207.7918
1.62287037	207.7276
1.624027778	207.6634
1.625185185	207.5991
1.626342593	207.5348
1.6275	207.4705
1.628657407	207.4062
1.629814815	207.3419
1.630972222	207.2776
1.63212963	207.2133
1.633287037	207.149
1.634444444	207.0847
1.635601852	207.0204
1.636759259	206.9561
1.637916667	206.8918
1.639074074	206.8275
1.640231481	206.7632
1.641388889	206.6988
1.642546296	206.6345
1.643703704	206.5701
1.644861111	206.5057
1.646018519	206.4413
1.647175926	206.3769
1.648333333	206.3126
1.649490741	206.2482
1.650648148	206.1837
1.651805556	206.1194
1.652962963	206.0549
1.65412037	205.9905
1.655277778	205.9261
1.656435185	205.8616
1.657592593	205.7972
1.65875	205.7327
1.659907407	205.6682
1.661064815	205.6038
1.662222222	205.5393
1.66337963	205.4748
1.664537037	205.4104
1.665694444	205.3458
1.666851852	205.2813
1.668009259	205.2168
1.669166667	205.1523
1.670324074	205.0877
1.671481481	205.0232
1.672638889	204.9587
1.673796296	204.8942
1.674953704	204.8296
1.676111111	204.7651
1.677268519	204.7005
1.678425926	204.6359
1.679583333	204.5714
1.680740741	204.5068
1.681898148	204.4422
1.683055556	204.3776
1.684212963	204.313
1.68537037	204.2484
1.686527778	204.1837
1.687685185	204.1191
1.688842593	204.0545
1.69	203.9898
1.691157407	203.9252
1.692314815	203.8605
1.693472222	203.7959
1.69462963	203.7312
1.695787037	203.6665
1.696944444	203.6018
1.698101852	203.5371
1.699259259	203.4724
1.700416667	203.4077
1.701574074	203.343
1.702731481	203.2783
1.703888889	203.2136
1.705046296	203.1489
1.706203704	203.0842
1.707361111	203.0194
1.708518519	202.9547
1.709675926	202.8899
1.710833333	202.8251
1.711990741	202.7604
1.713148148	202.6956
1.714305556	202.6308
1.715462963	202.566
1.71662037	202.5012
1.717777778	202.4364
1.718935185	202.3716
1.720092593	202.3067
1.72125	202.2419
1.722407407	202.177
1.723564815	202.1122
1.724722222	202.0473
1.72587963	201.9825
1.727037037	201.9176
1.728194444	201.8527
1.729351852	201.7878
1.730509259	201.7229
1.731666667	201.658
1.732824074	201.5931
1.733981481	201.5282
1.735138889	201.4633
1.736296296	201.3983
1.737453704	201.3333
1.738611111	201.2684
1.739768519	201.2035
1.740925926	201.1385
1.742083333	201.0735
1.743240741	201.0086
1.744398148	200.9436
1.745555556	200.8786
1.746712963	200.8136
1.74787037	200.7486
1.749027778	200.6836
1.750185185	200.6187
1.751342593	200.5537
1.7525	200.4886
1.753657407	200.4236
1.754814815	200.3585
1.755972222	200.2934
1.75712963	200.2284
1.758287037	200.1633
1.759444444	200.0983
1.760601852	200.0332
1.761759259	199.9681
1.762916667	199.903
1.764074074	199.8379
1.765231481	199.7728
1.766388889	199.7077
1.767546296	199.6426
1.768703704	199.5774
1.769861111	199.5123
1.771018519	199.4472
1.772175926	199.382
1.773333333	199.3169
1.774490741	199.2517
1.775648148	199.1865
1.776805556	199.1213
1.777962963	199.0561
1.77912037	198.991
1.780277778	198.9258
1.781435185	198.8606
1.782592593	198.7953
1.78375	198.7301
1.784907407	198.6648
1.786064815	198.5996
1.787222222	198.5344
1.78837963	198.4691
1.789537037	198.4038
1.790694444	198.3385
1.791851852	198.2732
1.793009259	198.208
1.794166667	198.1427
1.795324074	198.0773
1.796481481	198.012
1.797638889	197.9467
1.798796296	197.8814
1.799953704	197.8161
1.801111111	197.7507
1.802268519	197.6853
1.803425926	197.62
1.804583333	197.5546
1.805740741	197.4892
1.806898148	197.4238
1.808055556	197.3585
1.809212963	197.2931
1.81037037	197.2277
1.811527778	197.1623
1.812685185	197.0968
1.813842593	197.0314
1.815	196.9659
1.816157407	196.9005
1.817314815	196.835
1.818472222	196.7695
1.81962963	196.704
1.820787037	196.6385
1.821944444	196.573
1.823101852	196.5075
1.824259259	196.442
1.825416667	196.3765
1.826574074	196.311
1.827731481	196.2454
1.828888889	196.1799
1.830046296	196.1143
1.831203704	196.0488
1.832361111	195.9832
1.833518519	195.9176
1.834675926	195.852
1.835833333	195.7864
1.836990741	195.7208
1.838148148	195.6551
1.839305556	195.5895
1.840462963	195.5238
1.84162037	195.4582
1.842777778	195.3925
1.843935185	195.3268
1.845092593	195.2612
1.84625	195.1955
1.847407407	195.1298
1.848564815	195.0641
1.849722222	194.9984
1.85087963	194.9327
1.852037037	194.867
1.853194444	194.8012
1.854351852	194.7355
1.855509259	194.6697
1.856666667	194.604
1.857824074	194.5382
1.858981481	194.4724
1.860138889	194.4066
1.861296296	194.3408
1.862453704	194.275
1.863611111	194.2092
1.864768519	194.1434
1.865925926	194.0775
1.867083333	194.0117
1.868240741	193.9459
1.869398148	193.88
1.870555556	193.8141
1.871712963	193.7483
1.87287037	193.6824
1.874027778	193.6165
1.875185185	193.5506
1.876342593	193.4847
1.8775	193.4187
1.878657407	193.3528
1.879814815	193.2869
1.880972222	193.2209
1.88212963	193.1549
1.883287037	193.089
1.884444444	193.023
1.885601852	192.957
1.886759259	192.8911
1.887916667	192.825
1.889074074	192.759
1.890231481	192.693
1.891388889	192.6269
1.892546296	192.5609
1.893703704	192.4948
1.894861111	192.4288
1.896018519	192.3627
1.897175926	192.2966
1.898333333	192.2305
1.899490741	192.1644
1.900648148	192.0983
1.901805556	192.0322
1.902962963	191.9661
1.90412037	191.8999
1.905277778	191.8338
1.906435185	191.7677
1.907592593	191.7015
1.90875	191.6353
1.909907407	191.5692
1.911064815	191.503
1.912222222	191.4368
1.91337963	191.3706
1.914537037	191.3044
1.915694444	191.2381
1.916851852	191.1718
1.918009259	191.1056
1.919166667	191.0393
1.920324074	190.973
1.921481481	190.9067
1.922638889	190.8405
1.923796296	190.7741
1.924953704	190.7078
1.926111111	190.6414
1.927268519	190.5751
1.928425926	190.5088
1.929583333	190.4424
1.930740741	190.376
1.931898148	190.3097
1.933055556	190.2433
1.934212963	190.177
1.93537037	190.1106
1.936527778	190.0442
1.937685185	189.9778
1.938842593	189.9114
1.94	189.845
1.941157407	189.7786
1.942314815	189.7121
1.943472222	189.6457
1.94462963	189.5792
1.945787037	189.5128
1.946944444	189.4463
1.948101852	189.3798
1.949259259	189.3133
1.950416667	189.2468
1.951574074	189.1803
1.952731481	189.1138
1.953888889	189.0472
1.955046296	188.9807
1.956203704	188.9141
1.957361111	188.8475
1.958518519	188.7809
1.959675926	188.7144
1.960833333	188.6478
1.961990741	188.5811
1.963148148	188.5145
1.964305556	188.4478
1.965462963	188.3813
1.96662037	188.3146
1.967777778	188.2479
1.968935185	188.1813
1.970092593	188.1146
1.97125	188.0479
1.972407407	187.9812
1.973564815	187.9145
1.974722222	187.8477
1.97587963	187.781
1.977037037	187.7143
1.978194444	187.6476
1.979351852	187.5808
1.980509259	187.5141
1.981666667	187.4473
1.982824074	187.3805
1.983981481	187.3137
1.985138889	187.2469
1.986296296	187.18
1.987453704	187.1132
1.988611111	187.0463
1.989768519	186.9795
1.990925926	186.9127
1.992083333	186.8458
1.993240741	186.7789
1.994398148	186.7119
1.995555556	186.645
1.996712963	186.5781
1.99787037	186.5112
1.999027778	186.4442
2.000185185	186.3773
2.001342593	186.3103
2.0025	186.2434
2.003657407	186.1764
2.004814815	186.1094
2.005972222	186.0424
2.00712963	185.9754
2.008287037	185.9084
2.009444444	185.8414
2.010601852	185.7744
2.011759259	185.7074
2.012916667	185.6403
2.014074074	185.5733
2.015231481	185.5062
2.016388889	185.4391
2.017546296	185.3719
2.018703704	185.3048
2.019861111	185.2377
2.021018519	185.1705
2.022175926	185.1034
2.023333333	185.0362
2.024490741	184.969
2.025648148	184.9018
2.026805556	184.8346
2.027962963	184.7674
2.02912037	184.7002
2.030277778	184.6329
2.031435185	184.5657
2.032592593	184.4984
2.03375	184.4311
2.034907407	184.3638
2.036064815	184.2965
2.037222222	184.2292
2.03837963	184.1619
2.039537037	184.0945
2.040694444	184.0272
2.041851852	183.9598
2.043009259	183.8924
2.044166667	183.825
2.045324074	183.7576
2.046481481	183.6902
2.047638889	183.6228
2.048796296	183.5554
2.049953704	183.4879
2.051111111	183.4204
2.052268519	183.353
2.053425926	183.2855
2.054583333	183.2181
2.055740741	183.1506
2.056898148	183.0831
2.058055556	183.0155
2.059212963	182.948
2.06037037	182.8805
2.061527778	182.8129
2.062685185	182.7454
2.063842593	182.6778
2.065	182.6102
2.066157407	182.5426
2.067314815	182.475
2.068472222	182.4074
2.06962963	182.3398
2.070787037	182.2722
2.071944444	182.2045
2.073101852	182.1368
2.074259259	182.0692
2.075416667	182.0015
2.076574074	181.9338
2.077731481	181.8661
2.078888889	181.7984
2.080046296	181.7307
2.081203704	181.663
2.082361111	181.5953
2.083518519	181.5275
2.084675926	181.4597
2.085833333	181.392
2.086990741	181.3242
2.088148148	181.2565
2.089305556	181.1887
2.090462963	181.1208
2.09162037	181.053
2.092777778	180.9851
2.093935185	180.9173
2.095092593	180.8494
2.09625	180.7815
2.097407407	180.7136
2.098564815	180.6457
2.099722222	180.5778
2.10087963	180.5098
2.102037037	180.4419
2.103194444	180.3739
2.104351852	180.306
2.105509259	180.238
2.106666667	180.17
2.107824074	180.1019
2.108981481	180.0339
2.110138889	179.9658
2.111296296	179.8978
2.112453704	179.8297
2.113611111	179.7616
2.114768519	179.6936
2.115925926	179.6254
2.117083333	179.5573
2.118240741	179.4892
2.119398148	179.4211
2.120555556	179.3529
2.121712963	179.2847
2.12287037	179.2166
2.124027778	179.1485
2.125185185	179.0803
2.126342593	179.0121
2.1275	178.9439
2.128657407	178.8756
2.129814815	178.8074
2.130972222	178.7391
2.13212963	178.6709
2.133287037	178.6026
2.134444444	178.5343
2.135601852	178.466
2.136759259	178.3977
2.137916667	178.3293
2.139074074	178.261
2.140231481	178.1927
2.141388889	178.1243
2.142546296	178.056
2.143703704	177.9876
2.144861111	177.9192
2.146018519	177.8507
2.147175926	177.7823
2.148333333	177.7139
2.149490741	177.6455
2.150648148	177.577
2.151805556	177.5085
2.152962963	177.4399
2.15412037	177.3714
2.155277778	177.3029
2.156435185	177.2344
2.157592593	177.1658
2.15875	177.0974
2.159907407	177.0288
2.161064815	176.9602
2.162222222	176.8916
2.16337963	176.823
2.164537037	176.7544
2.165694444	176.6858
2.166851852	176.6172
2.168009259	176.5485
2.169166667	176.4799
2.170324074	176.4112
2.171481481	176.3425
2.172638889	176.2738
2.173796296	176.2051
2.174953704	176.1364
2.176111111	176.0676
2.177268519	175.9989
2.178425926	175.9301
2.179583333	175.8612
2.180740741	175.7924
2.181898148	175.7236
2.183055556	175.6548
2.184212963	175.586
2.18537037	175.5171
2.186527778	175.4483
2.187685185	175.3794
2.188842593	175.3105
2.19	175.2416
2.191157407	175.1727
2.192314815	175.1037
2.193472222	175.0347
2.19462963	174.9657
2.195787037	174.8967
2.196944444	174.8277
2.198101852	174.7587
2.199259259	174.6896
2.200416667	174.6205
2.201574074	174.5514
2.202731481	174.4823
2.203888889	174.4132
2.205046296	174.344
2.206203704	174.2749
2.207361111	174.2057
2.208518519	174.1366
2.209675926	174.0674
2.210833333	173.9982
2.211990741	173.929
2.213148148	173.8598
2.214305556	173.7906
2.215462963	173.7213
2.21662037	173.6521
2.217777778	173.5829
2.218935185	173.5136
2.220092593	173.4443
2.22125	173.375
2.222407407	173.3057
2.223564815	173.2364
2.224722222	173.1671
2.22587963	173.0977
2.227037037	173.0284
2.228194444	172.959
2.229351852	172.8896
2.230509259	172.8202
2.231666667	172.7508
2.232824074	172.6813
2.233981481	172.6119
2.235138889	172.5424
2.236296296	172.4729
2.237453704	172.4034
2.238611111	172.3339
2.239768519	172.2644
2.240925926	172.1949
2.242083333	172.1254
2.243240741	172.0558
2.244398148	171.9862
2.245555556	171.9166
2.246712963	171.847
2.24787037	171.7774
2.249027778	171.7078
2.250185185	171.6382
2.251342593	171.5686
2.2525	171.4989
2.253657407	171.4292
2.254814815	171.3595
2.255972222	171.2898
2.25712963	171.2202
2.258287037	171.1504
2.259444444	171.0807
2.260601852	171.0109
2.261759259	170.9411
2.262916667	170.8714
2.264074074	170.8016
2.265231481	170.7318
2.266388889	170.662
2.267546296	170.5921
2.268703704	170.5223
2.269861111	170.4524
2.271018519	170.3825
2.272175926	170.3126
2.273333333	170.2426
2.274490741	170.1727
2.275648148	170.1028
2.276805556	170.0328
2.277962963	169.9628
2.27912037	169.8928
2.280277778	169.8228
2.281435185	169.7528
2.282592593	169.6827
2.28375	169.6127
2.284907407	169.5426
2.286064815	169.4726
2.287222222	169.4025
2.28837963	169.3324
2.289537037	169.2623
2.290694444	169.1921
2.291851852	169.122
2.293009259	169.0518
2.294166667	168.9817
2.295324074	168.9115
2.296481481	168.8413
2.297638889	168.7711
2.298796296	168.7008
2.299953704	168.6305
2.301111111	168.5603
2.302268519	168.49
2.303425926	168.4197
2.304583333	168.3493
2.305740741	168.279
2.306898148	168.2087
2.308055556	168.1383
2.309212963	168.068
2.31037037	167.9975
2.311527778	167.9271
2.312685185	167.8567
2.313842593	167.7862
2.315	167.7157
2.316157407	167.6452
2.317314815	167.5747
2.318472222	167.5042
2.31962963	167.4337
2.320787037	167.3631
2.321944444	167.2925
2.323101852	167.222
2.324259259	167.1514
2.325416667	167.0807
2.326574074	167.0101
2.327731481	166.9395
2.328888889	166.8688
2.330046296	166.7982
2.331203704	166.7275
2.332361111	166.6568
2.333518519	166.586
2.334675926	166.5152
2.335833333	166.4445
2.336990741	166.3737
2.338148148	166.3029
2.339305556	166.2321
2.340462963	166.1613
2.34162037	166.0905
2.342777778	166.0196
2.343935185	165.9488
2.345092593	165.8779
2.34625	165.807
2.347407407	165.7361
2.348564815	165.6652
2.349722222	165.5942
2.35087963	165.5233
2.352037037	165.4523
2.353194444	165.3813
2.354351852	165.3102
2.355509259	165.2392
2.356666667	165.1682
2.357824074	165.0971
2.358981481	165.026
2.360138889	164.9549
2.361296296	164.8838
2.362453704	164.8126
2.363611111	164.7415
2.364768519	164.6702
2.365925926	164.599
2.367083333	164.5278
2.368240741	164.4566
2.369398148	164.3853
2.370555556	164.314
2.371712963	164.2427
2.37287037	164.1714
2.374027778	164.1001
2.375185185	164.0287
2.376342593	163.9573
2.3775	163.886
2.378657407	163.8145
2.379814815	163.7431
2.380972222	163.6716
2.38212963	163.6002
2.383287037	163.5287
2.384444444	163.4572
2.385601852	163.3857
2.386759259	163.3142
2.387916667	163.2427
2.389074074	163.1711
2.390231481	163.0995
2.391388889	163.0279
2.392546296	162.9563
2.393703704	162.8846
2.394861111	162.8129
2.396018519	162.7413
2.397175926	162.6695
2.398333333	162.5978
2.399490741	162.526
2.400648148	162.4543
2.401805556	162.3824
2.402962963	162.3106
2.40412037	162.2388
2.405277778	162.167
2.406435185	162.0951
2.407592593	162.0232
2.40875	161.9513
2.409907407	161.8794
2.411064815	161.8074
2.412222222	161.7354
2.41337963	161.6634
2.414537037	161.5914
2.415694444	161.5194
2.416851852	161.4473
2.418009259	161.3753
2.419166667	161.3032
2.420324074	161.2311
2.421481481	161.159
2.422638889	161.0868
2.423796296	161.0146
2.424953704	160.9424
2.426111111	160.8702
2.427268519	160.798
2.428425926	160.7257
2.429583333	160.6534
2.430740741	160.5812
2.431898148	160.5089
2.433055556	160.4365
2.434212963	160.3641
2.43537037	160.2918
2.436527778	160.2194
2.437685185	160.1469
2.438842593	160.0745
2.44	160.002
2.441157407	159.9296
2.442314815	159.8571
2.443472222	159.7846
2.44462963	159.7121
2.445787037	159.6395
2.446944444	159.567
2.448101852	159.4944
2.449259259	159.4218
2.450416667	159.3492
2.451574074	159.2766
2.452731481	159.2039
2.453888889	159.1313
2.455046296	159.0586
2.456203704	158.9859
2.457361111	158.9132
2.458518519	158.8403
2.459675926	158.7675
2.460833333	158.6947
2.461990741	158.6219
2.463148148	158.549
2.464305556	158.4761
2.465462963	158.4032
2.46662037	158.3302
2.467777778	158.2573
2.468935185	158.1843
2.470092593	158.1113
2.47125	158.0383
2.472407407	157.9652
2.473564815	157.8922
2.474722222	157.819
2.47587963	157.7459
2.477037037	157.6728
2.478194444	157.5997
2.479351852	157.5265
2.480509259	157.4533
2.481666667	157.3801
2.482824074	157.3068
2.483981481	157.2336
2.485138889	157.1602
2.486296296	157.0869
2.487453704	157.0135
2.488611111	156.9401
2.489768519	156.8667
2.490925926	156.7933
2.492083333	156.7199
2.493240741	156.6464
2.494398148	156.5729
2.495555556	156.4994
2.496712963	156.4258
2.49787037	156.3522
2.499027778	156.2786
2.500185185	156.2049
2.501342593	156.1313
2.5025	156.0577
2.503657407	155.984
2.504814815	155.9103
2.505972222	155.8366
2.50712963	155.7629
2.508287037	155.6892
2.509444444	155.6153
2.510601852	155.5415
2.511759259	155.4677
2.512916667	155.3938
2.514074074	155.3199
2.515231481	155.246
2.516388889	155.172
2.517546296	155.098
2.518703704	155.0241
2.519861111	154.9501
2.521018519	154.876
2.522175926	154.8019
2.523333333	154.7278
2.524490741	154.6536
2.525648148	154.5795
2.526805556	154.5053
2.527962963	154.4312
2.52912037	154.3569
2.530277778	154.2827
2.531435185	154.2084
2.532592593	154.1341
2.53375	154.0598
2.534907407	153.9855
2.536064815	153.9111
2.537222222	153.8367
2.53837963	153.7623
2.539537037	153.6879
2.540694444	153.6134
2.541851852	153.5389
2.543009259	153.4644
2.544166667	153.3898
2.545324074	153.3152
2.546481481	153.2406
2.547638889	153.166
2.548796296	153.0914
2.549953704	153.0167
2.551111111	152.942
2.552268519	152.8673
2.553425926	152.7925
2.554583333	152.7177
2.555740741	152.6429
2.556898148	152.5681
2.558055556	152.4932
2.559212963	152.4183
2.56037037	152.3434
2.561527778	152.2685
2.562685185	152.1935
2.563842593	152.1185
2.565	152.0435
2.566157407	151.9684
2.567314815	151.8934
2.568472222	151.8183
2.56962963	151.7432
2.570787037	151.6681
2.571944444	151.5929
2.573101852	151.5178
2.574259259	151.4426
2.575416667	151.3674
2.576574074	151.2921
2.577731481	151.2168
2.578888889	151.1415
2.580046296	151.0661
2.581203704	150.9907
2.582361111	150.9153
2.583518519	150.8399
2.584675926	150.7644
2.585833333	150.6889
2.586990741	150.6134
2.588148148	150.5379
2.589305556	150.4624
2.590462963	150.3868
2.59162037	150.3111
2.592777778	150.2355
2.593935185	150.1598
2.595092593	150.084
2.59625	150.0083
2.597407407	149.9325
2.598564815	149.8567
2.599722222	149.7808
2.60087963	149.705
2.602037037	149.6291
2.603194444	149.5532
2.604351852	149.4772
2.605509259	149.4013
2.606666667	149.3252
2.607824074	149.2491
2.608981481	149.1731
2.610138889	149.097
2.611296296	149.0209
2.612453704	148.9447
2.613611111	148.8686
2.614768519	148.7924
2.615925926	148.7162
2.617083333	148.6399
2.618240741	148.5637
2.619398148	148.4873
2.620555556	148.4111
2.621712963	148.3347
2.62287037	148.2583
2.624027778	148.1819
2.625185185	148.1055
2.626342593	148.029
2.6275	147.9525
2.628657407	147.8759
2.629814815	147.7993
2.630972222	147.7227
2.63212963	147.6461
2.633287037	147.5694
2.634444444	147.4928
2.635601852	147.4161
2.636759259	147.3393
2.637916667	147.2625
2.639074074	147.1857
2.640231481	147.1089
2.641388889	147.0321
2.642546296	146.9552
2.643703704	146.8783
2.644861111	146.8013
2.646018519	146.7243
2.647175926	146.6473
2.648333333	146.5703
2.649490741	146.4932
2.650648148	146.4162
2.651805556	146.3391
2.652962963	146.2619
2.65412037	146.1848
2.655277778	146.1075
2.656435185	146.0303
2.657592593	145.9531
2.65875	145.8758
2.659907407	145.7985
2.661064815	145.7211
2.662222222	145.6438
2.66337963	145.5665
2.664537037	145.489
2.665694444	145.4116
2.666851852	145.3341
2.668009259	145.2566
2.669166667	145.179
2.670324074	145.1014
2.671481481	145.0238
2.672638889	144.9462
2.673796296	144.8685
2.674953704	144.7908
2.676111111	144.7131
2.677268519	144.6353
2.678425926	144.5576
2.679583333	144.4797
2.680740741	144.4019
2.681898148	144.324
2.683055556	144.2461
2.684212963	144.1682
2.68537037	144.0902
2.686527778	144.0122
2.687685185	143.9342
2.688842593	143.8561
2.69	143.778
2.691157407	143.6999
2.692314815	143.6218
2.693472222	143.5436
2.69462963	143.4653
2.695787037	143.387
2.696944444	143.3087
2.698101852	143.2304
2.699259259	143.1521
2.700416667	143.0737
2.701574074	142.9953
2.702731481	142.9169
2.703888889	142.8384
2.705046296	142.7599
2.706203704	142.6814
2.707361111	142.6029
2.708518519	142.5244
2.709675926	142.4458
2.710833333	142.3672
2.711990741	142.2885
2.713148148	142.2098
2.714305556	142.1311
2.715462963	142.0523
2.71662037	141.9735
2.717777778	141.8947
2.718935185	141.8158
2.720092593	141.7369
2.72125	141.658
2.722407407	141.5791
2.723564815	141.5001
2.724722222	141.4211
2.72587963	141.342
2.727037037	141.263
2.728194444	141.1839
2.729351852	141.1047
2.730509259	141.0255
2.731666667	140.9463
2.732824074	140.8671
2.733981481	140.7878
2.735138889	140.7084
2.736296296	140.6291
2.737453704	140.5497
2.738611111	140.4703
2.739768519	140.3908
2.740925926	140.3113
2.742083333	140.2318
2.743240741	140.1523
2.744398148	140.0727
2.745555556	139.9931
2.746712963	139.9134
2.74787037	139.8337
2.749027778	139.754
2.750185185	139.6743
2.751342593	139.5945
2.7525	139.5147
2.753657407	139.4349
2.754814815	139.3549
2.755972222	139.275
2.75712963	139.1951
2.758287037	139.1151
2.759444444	139.0351
2.760601852	138.9551
2.761759259	138.875
2.762916667	138.7949
2.764074074	138.7148
2.765231481	138.6346
2.766388889	138.5545
2.767546296	138.4743
2.768703704	138.394
2.769861111	138.3138
2.771018519	138.2334
2.772175926	138.153
2.773333333	138.0726
2.774490741	137.9922
2.775648148	137.9118
2.776805556	137.8312
2.777962963	137.7507
2.77912037	137.6701
2.780277778	137.5895
2.781435185	137.5088
2.782592593	137.4281
2.78375	137.3474
2.784907407	137.2667
2.786064815	137.1859
2.787222222	137.1051
2.78837963	137.0243
2.789537037	136.9434
2.790694444	136.8624
2.791851852	136.7815
2.793009259	136.7005
2.794166667	136.6194
2.795324074	136.5384
2.796481481	136.4573
2.797638889	136.3761
2.798796296	136.295
2.799953704	136.2137
2.801111111	136.1325
2.802268519	136.0513
2.803425926	135.97
2.804583333	135.8886
2.805740741	135.8073
2.806898148	135.7258
2.808055556	135.6443
2.809212963	135.5629
2.81037037	135.4814
2.811527778	135.3998
2.812685185	135.3183
2.813842593	135.2367
2.815	135.155
2.816157407	135.0734
2.817314815	134.9917
2.818472222	134.9099
2.81962963	134.8281
2.820787037	134.7462
2.821944444	134.6644
2.823101852	134.5825
2.824259259	134.5006
2.825416667	134.4186
2.826574074	134.3366
2.827731481	134.2546
2.828888889	134.1725
2.830046296	134.0904
2.831203704	134.0082
2.832361111	133.926
2.833518519	133.8437
2.834675926	133.7614
2.835833333	133.6791
2.836990741	133.5968
2.838148148	133.5144
2.839305556	133.432
2.840462963	133.3495
2.84162037	133.267
2.842777778	133.1845
2.843935185	133.1019
2.845092593	133.0193
2.84625	132.9366
2.847407407	132.8539
2.848564815	132.7711
2.849722222	132.6884
2.85087963	132.6055
2.852037037	132.5227
2.853194444	132.4398
2.854351852	132.3569
2.855509259	132.2739
2.856666667	132.1909
2.857824074	132.1078
2.858981481	132.0247
2.860138889	131.9416
2.861296296	131.8585
2.862453704	131.7753
2.863611111	131.6921
2.864768519	131.6088
2.865925926	131.5255
2.867083333	131.4421
2.868240741	131.3587
2.869398148	131.2752
2.870555556	131.1917
2.871712963	131.1081
2.87287037	131.0246
2.874027778	130.941
2.875185185	130.8573
2.876342593	130.7737
2.8775	130.6899
2.878657407	130.6062
2.879814815	130.5224
2.880972222	130.4385
2.88212963	130.3546
2.883287037	130.2706
2.884444444	130.1867
2.885601852	130.1027
2.886759259	130.0187
2.887916667	129.9347
2.889074074	129.8505
2.890231481	129.7663
2.891388889	129.6821
2.892546296	129.5979
2.893703704	129.5135
2.894861111	129.4293
2.896018519	129.345
2.897175926	129.2606
2.898333333	129.1762
2.899490741	129.0917
2.900648148	129.0072
2.901805556	128.9226
2.902962963	128.838
2.90412037	128.7533
2.905277778	128.6686
2.906435185	128.5839
2.907592593	128.4991
2.90875	128.4143
2.909907407	128.3294
2.911064815	128.2445
2.912222222	128.1596
2.91337963	128.0746
2.914537037	127.9895
2.915694444	127.9045
2.916851852	127.8194
2.918009259	127.7342
2.919166667	127.649
2.920324074	127.5638
2.921481481	127.4784
2.922638889	127.3931
2.923796296	127.3077
2.924953704	127.2223
2.926111111	127.1368
2.927268519	127.0513
2.928425926	126.9658
2.929583333	126.8802
2.930740741	126.7945
2.931898148	126.7089
2.933055556	126.6231
2.934212963	126.5374
2.93537037	126.4517
2.936527778	126.3658
2.937685185	126.2799
2.938842593	126.194
2.94	126.1079
2.941157407	126.0219
2.942314815	125.9358
2.943472222	125.8497
2.94462963	125.7635
2.945787037	125.6773
2.946944444	125.5911
2.948101852	125.5047
2.949259259	125.4184
2.950416667	125.332
2.951574074	125.2456
2.952731481	125.159
2.953888889	125.0725
2.955046296	124.9859
2.956203704	124.8993
2.957361111	124.8126
2.958518519	124.7259
2.959675926	124.6392
2.960833333	124.5524
2.961990741	124.4655
2.963148148	124.3786
2.964305556	124.2916
2.965462963	124.2047
2.96662037	124.1176
2.967777778	124.0305
2.968935185	123.9434
2.970092593	123.8562
2.97125	123.769
2.972407407	123.6817
2.973564815	123.5944
2.974722222	123.507
2.97587963	123.4196
2.977037037	123.3322
2.978194444	123.2447
2.979351852	123.1572
2.980509259	123.0696
2.981666667	122.982
2.982824074	122.8943
2.983981481	122.8065
2.985138889	122.7188
2.986296296	122.631
2.987453704	122.5432
2.988611111	122.4552
2.989768519	122.3673
2.990925926	122.2793
2.992083333	122.1912
2.993240741	122.1031
2.994398148	122.0149
2.995555556	121.9267
2.996712963	121.8384
2.99787037	121.7502
2.999027778	121.6618
3.000185185	121.5734
3.001342593	121.485
3.0025	121.3965
3.003657407	121.308
3.004814815	121.2194
3.005972222	121.1307
3.00712963	121.042
3.008287037	120.9532
3.009444444	120.8644
3.010601852	120.7756
3.011759259	120.6867
3.012916667	120.5978
3.014074074	120.5089
3.015231481	120.4198
3.016388889	120.3308
3.017546296	120.2417
3.018703704	120.1525
3.019861111	120.0633
3.021018519	119.9741
3.022175926	119.8848
3.023333333	119.7954
3.024490741	119.706
3.025648148	119.6166
3.026805556	119.5271
3.027962963	119.4375
3.02912037	119.3479
3.030277778	119.2582
3.031435185	119.1686
3.032592593	119.0788
3.03375	118.9889
3.034907407	118.899
3.036064815	118.8091
3.037222222	118.7192
3.03837963	118.6291
3.039537037	118.539
3.040694444	118.4489
3.041851852	118.3587
3.043009259	118.2686
3.044166667	118.1783
3.045324074	118.088
3.046481481	117.9976
3.047638889	117.9072
3.048796296	117.8167
3.049953704	117.7262
3.051111111	117.6357
3.052268519	117.545
3.053425926	117.4543
3.054583333	117.3636
3.055740741	117.2728
3.056898148	117.182
3.058055556	117.0911
3.059212963	117.0002
3.06037037	116.9092
3.061527778	116.8181
3.062685185	116.727
3.063842593	116.6358
3.065	116.5446
3.066157407	116.4533
3.067314815	116.3619
3.068472222	116.2705
3.06962963	116.179
3.070787037	116.0875
3.071944444	115.9959
3.073101852	115.9043
3.074259259	115.8126
3.075416667	115.7209
3.076574074	115.6291
3.077731481	115.5373
3.078888889	115.4454
3.080046296	115.3535
3.081203704	115.2615
3.082361111	115.1695
3.083518519	115.0775
3.084675926	114.9853
3.085833333	114.8932
3.086990741	114.801
3.088148148	114.7087
3.089305556	114.6164
3.090462963	114.5241
3.09162037	114.4317
3.092777778	114.3392
3.093935185	114.2466
3.095092593	114.154
3.09625	114.0614
3.097407407	113.9687
3.098564815	113.876
3.099722222	113.7832
3.10087963	113.6904
3.102037037	113.5976
3.103194444	113.5046
3.104351852	113.4116
3.105509259	113.3185
3.106666667	113.2253
3.107824074	113.1321
3.108981481	113.0388
3.110138889	112.9455
3.111296296	112.8522
3.112453704	112.7588
3.113611111	112.6654
3.114768519	112.5719
3.115925926	112.4784
3.117083333	112.3848
3.118240741	112.2912
3.119398148	112.1975
3.120555556	112.1038
3.121712963	112.01
3.12287037	111.9161
3.124027778	111.8222
3.125185185	111.7283
3.126342593	111.6342
3.1275	111.5402
3.128657407	111.446
3.129814815	111.3517
3.130972222	111.2575
3.13212963	111.1632
3.133287037	111.0688
3.134444444	110.9744
3.135601852	110.88
3.136759259	110.7855
3.137916667	110.6908
3.139074074	110.5961
3.140231481	110.5014
3.141388889	110.4068
3.142546296	110.3119
3.143703704	110.2171
3.144861111	110.1221
3.146018519	110.0271
3.147175926	109.9321
3.148333333	109.8371
3.149490741	109.742
3.150648148	109.6468
3.151805556	109.5515
3.152962963	109.4562
3.15412037	109.3608
3.155277778	109.2654
3.156435185	109.1699
3.157592593	109.0745
3.15875	108.9789
3.159907407	108.8832
3.161064815	108.7875
3.162222222	108.6918
3.16337963	108.596
3.164537037	108.5001
3.165694444	108.4042
3.166851852	108.3083
3.168009259	108.2123
3.169166667	108.1162
3.170324074	108.0201
3.171481481	107.9238
3.172638889	107.8275
3.173796296	107.7312
3.174953704	107.6349
3.176111111	107.5386
3.177268519	107.4422
3.178425926	107.3457
3.179583333	107.2493
3.180740741	107.1529
3.181898148	107.0564
3.183055556	106.9599
3.184212963	106.8634
3.18537037	106.7668
3.186527778	106.6701
3.187685185	106.5734
3.188842593	106.4767
3.19	106.3801
3.191157407	106.2834
3.192314815	106.1868
3.193472222	106.0902
3.19462963	105.9936
3.195787037	105.897
3.196944444	105.8005
3.198101852	105.7039
3.199259259	105.6074
3.200416667	105.5109
3.201574074	105.4144
3.202731481	105.3174
3.203888889	105.2192
3.205046296	105.1227
3.206203704	105.0279
3.207361111	104.9343
3.208518519	104.8418
3.209675926	104.7505
3.210833333	104.6605
3.211990741	104.5714
3.213148148	104.4833
3.214305556	104.396
3.215462963	104.3093
3.21662037	104.2233
3.217777778	104.1381
3.218935185	104.0536
3.220092593	103.9697
3.22125	103.8863
3.222407407	103.8037
3.223564815	103.7216
3.224722222	103.6402
3.22587963	103.5593
3.227037037	103.479
3.228194444	103.3992
3.229351852	103.3199
3.230509259	103.2411
3.231666667	103.1629
3.232824074	103.0852
3.233981481	103.0079
3.235138889	102.9311
3.236296296	102.8547
3.237453704	102.7785
3.238611111	102.7027
3.239768519	102.627
3.240925926	102.5515
3.242083333	102.4761
3.243240741	102.4007
3.244398148	102.3254
3.245555556	102.2502
3.246712963	102.1751
3.24787037	102.0998
3.249027778	102.0246
3.250185185	101.9495
3.251342593	101.8743
3.2525	101.7991
3.253657407	101.7241
3.254814815	101.6489
3.255972222	101.5738
3.25712963	101.4987
3.258287037	101.4237
3.259444444	101.3486
3.260601852	101.2736
3.261759259	101.1986
3.262916667	101.1235
3.264074074	101.0485
3.265231481	100.9735
3.266388889	100.8985
3.267546296	100.8234
3.268703704	100.7485
3.269861111	100.6736
3.271018519	100.5988
3.272175926	100.5238
3.273333333	100.4488
3.274490741	100.3738
3.275648148	100.2989
3.276805556	100.224
3.277962963	100.1491
3.27912037	100.0741
3.280277778	99.99921
3.281435185	99.92435
3.282592593	99.84949
3.28375	99.77468
3.284907407	99.69978
3.286064815	99.62489
3.287222222	99.55008
3.28837963	99.4751
3.289537037	99.40024
3.290694444	99.32545
3.291851852	99.2506
3.293009259	99.17573
3.294166667	99.10091
3.295324074	99.02607
3.296481481	98.95126
3.297638889	98.87634
3.298796296	98.80148
3.299953704	98.72661
3.301111111	98.65186
3.302268519	98.57706
3.303425926	98.50227
3.304583333	98.42745
3.305740741	98.35272
3.306898148	98.27798
3.308055556	98.20322
3.309212963	98.12844
3.31037037	98.05372
3.311527778	97.97901
3.312685185	97.90424
3.313842593	97.82948
3.315	97.75478
3.316157407	97.68005
3.317314815	97.60522
3.318472222	97.53034
3.31962963	97.45571
3.320787037	97.3811
3.321944444	97.30647
3.323101852	97.23177
3.324259259	97.15708
3.325416667	97.08238
3.326574074	97.00764
3.327731481	96.93298
3.328888889	96.85827
3.330046296	96.78357
3.331203704	96.70889
3.332361111	96.63414
3.333518519	96.55948
3.334675926	96.48476
3.335833333	96.4101
3.336990741	96.33536
3.338148148	96.26076
3.339305556	96.18613
3.340462963	96.11134
3.34162037	96.03661
3.342777778	95.96198
3.343935185	95.88723
3.345092593	95.8125
3.34625	95.73787
3.347407407	95.66321
3.348564815	95.58848
3.349722222	95.51369
3.35087963	95.439
3.352037037	95.36435
3.353194444	95.28963
3.354351852	95.21487
3.355509259	95.14027
3.356666667	95.06555
3.357824074	94.99091
3.358981481	94.91628
3.360138889	94.84159
3.361296296	94.76696
3.362453704	94.69217
3.363611111	94.61754
3.364768519	94.54295
3.365925926	94.46835
3.367083333	94.39369
3.368240741	94.31893
3.369398148	94.24423
3.370555556	94.16957
3.371712963	94.09484
3.37287037	94.0201
3.374027778	93.94543
3.375185185	93.87072
3.376342593	93.79598
3.3775	93.72132
3.378657407	93.64665
3.379814815	93.57195
3.380972222	93.4973
3.38212963	93.42258
3.383287037	93.34791
3.384444444	93.27328
3.385601852	93.1986
3.386759259	93.12387
3.387916667	93.0491
3.389074074	92.97446
3.390231481	92.89971
3.391388889	92.82504
3.392546296	92.75032
3.393703704	92.67564
3.394861111	92.60098
3.396018519	92.52615
3.397175926	92.4514
3.398333333	92.37666
3.399490741	92.3019
3.400648148	92.2272
3.401805556	92.15237
3.402962963	92.07751
3.40412037	92.00272
3.405277778	91.92796
3.406435185	91.85307
3.407592593	91.77832
3.40875	91.70354
3.409907407	91.62866
3.411064815	91.55385
3.412222222	91.47916
3.41337963	91.40436
3.414537037	91.32957
3.415694444	91.25476
3.416851852	91.17995
3.418009259	91.10513
3.419166667	91.03021
3.420324074	90.95529
3.421481481	90.88047
3.422638889	90.80555
3.423796296	90.73061
3.424953704	90.65585
3.426111111	90.58102
3.427268519	90.50609
3.428425926	90.43118
3.429583333	90.35622
3.430740741	90.28126
3.431898148	90.20621
3.433055556	90.13124
3.434212963	90.05633
3.43537037	89.98133
3.436527778	89.90633
3.437685185	89.83137
3.438842593	89.75638
3.44	89.68137
3.441157407	89.60643
3.442314815	89.53141
3.443472222	89.45648
3.44462963	89.38155
3.445787037	89.30654
3.446944444	89.23156
3.448101852	89.15646
3.449259259	89.08148
3.450416667	89.00644
3.451574074	88.93148
3.452731481	88.85643
3.453888889	88.78141
3.455046296	88.70638
3.456203704	88.63129
3.457361111	88.55622
3.458518519	88.48106
3.459675926	88.40598
3.460833333	88.33078
3.461990741	88.25563
3.463148148	88.18046
3.464305556	88.10524
3.465462963	88.03001
3.46662037	87.95476
3.467777778	87.87953
3.468935185	87.80427
3.470092593	87.72895
3.47125	87.65359
3.472407407	87.57823
3.473564815	87.50294
3.474722222	87.42764
3.47587963	87.35226
3.477037037	87.2768
3.478194444	87.20149
3.479351852	87.1261
3.480509259	87.05066
3.481666667	86.97523
3.482824074	86.89977
3.483981481	86.82429
3.485138889	86.74877
3.486296296	86.67321
3.487453704	86.59769
3.488611111	86.52234
3.489768519	86.44692
3.490925926	86.37138
3.492083333	86.29565
3.493240741	86.22001
3.494398148	86.14443
3.495555556	86.06878
3.496712963	85.9932
3.49787037	85.91754
3.499027778	85.84177
3.500185185	85.76603
3.501342593	85.69016
3.5025	85.61443
3.503657407	85.53867
3.504814815	85.46294
3.505972222	85.38718
3.50712963	85.31127
3.508287037	85.2354
3.509444444	85.15958
3.510601852	85.08388
3.511759259	85.00806
3.512916667	84.93206
3.514074074	84.85605
3.515231481	84.78023
3.516388889	84.70444
3.517546296	84.62836
3.518703704	84.55231
3.519861111	84.47624
3.521018519	84.40028
3.522175926	84.32427
3.523333333	84.24811
3.524490741	84.17197
3.525648148	84.09582
3.526805556	84.01967
3.527962963	83.9436
3.52912037	83.86742
3.530277778	83.79121
3.531435185	83.71503
3.532592593	83.63881
3.53375	83.5626
3.534907407	83.48618
3.536064815	83.40977
3.537222222	83.33351
3.53837963	83.2572
3.539537037	83.18081
3.540694444	83.1043
3.541851852	83.02791
3.543009259	82.95147
3.544166667	82.87486
3.545324074	82.79832
3.546481481	82.72182
3.547638889	82.64515
3.548796296	82.56861
3.549953704	82.49197
3.551111111	82.41534
3.552268519	82.33862
3.553425926	82.26183
3.554583333	82.18513
3.555740741	82.10859
3.556898148	82.03176
3.558055556	81.9549
3.559212963	81.87806
3.56037037	81.80115
3.561527778	81.72424
3.562685185	81.64732
3.563842593	81.57041
3.565	81.49341
3.566157407	81.4165
3.567314815	81.33941
3.568472222	81.26222
3.56962963	81.18517
3.570787037	81.10822
3.571944444	81.03114
3.573101852	80.95397
3.574259259	80.87694
3.575416667	80.79975
3.576574074	80.72247
3.577731481	80.64508
3.578888889	80.56786
3.580046296	80.49034
3.581203704	80.41305
3.582361111	80.33553
3.583518519	80.25831
3.584675926	80.18085
3.585833333	80.10314
3.586990741	80.02562
3.588148148	79.94812
3.589305556	79.8705
3.590462963	79.79281
3.59162037	79.71507
3.592777778	79.63743
3.593935185	79.55963
3.595092593	79.4818
3.59625	79.40408
3.597407407	79.32624
3.598564815	79.24842
3.599722222	79.17048
3.60087963	79.09264
3.602037037	79.01463
3.603194444	78.93671
3.604351852	78.85855
3.605509259	78.78047
3.606666667	78.70237
3.607824074	78.62424
3.608981481	78.54607
3.610138889	78.46782
3.611296296	78.38955
3.612453704	78.3113
3.613611111	78.23289
3.614768519	78.15446
3.615925926	78.07597
3.617083333	77.99751
3.618240741	77.91901
3.619398148	77.84041
3.620555556	77.76187
3.621712963	77.68325
3.62287037	77.60469
3.624027778	77.52601
3.625185185	77.44727
3.626342593	77.36858
3.6275	77.28979
3.628657407	77.21101
3.629814815	77.13213
3.630972222	77.05316
3.63212963	76.9742
3.633287037	76.8952
3.634444444	76.81621
3.635601852	76.73728
3.636759259	76.65815
3.637916667	76.57906
3.639074074	76.49994
3.640231481	76.4207
3.641388889	76.34156
3.642546296	76.26219
3.643703704	76.18272
3.644861111	76.1033
3.646018519	76.02389
3.647175926	75.94423
3.648333333	75.86461
3.649490741	75.78486
3.650648148	75.70533
3.651805556	75.62561
3.652962963	75.54604
3.65412037	75.46629
3.655277778	75.38663
3.656435185	75.30664
3.657592593	75.22678
3.65875	75.14688
3.659907407	75.06694
3.661064815	74.98692
3.662222222	74.90671
3.66337963	74.82653
3.664537037	74.74643
3.665694444	74.66634
3.666851852	74.58588
3.668009259	74.50548
3.669166667	74.42503
3.670324074	74.34466
3.671481481	74.26419
3.672638889	74.1837
3.673796296	74.10293
3.674953704	74.02232
3.676111111	73.94157
3.677268519	73.86092
3.678425926	73.78017
3.679583333	73.69948
3.680740741	73.61849
3.681898148	73.53755
3.683055556	73.45636
3.684212963	73.37519
3.68537037	73.29403
3.686527778	73.21284
3.687685185	73.13163
3.688842593	73.05035
3.69	72.969
3.691157407	72.88764
3.692314815	72.80621
3.693472222	72.72456
3.69462963	72.64288
3.695787037	72.56137
3.696944444	72.47955
3.698101852	72.39782
3.699259259	72.31591
3.700416667	72.234
3.701574074	72.15203
3.702731481	72.07006
3.703888889	71.98806
3.705046296	71.90587
3.706203704	71.82381
3.707361111	71.74158
3.708518519	71.65932
3.709675926	71.57683
3.710833333	71.49419
3.711990741	71.41181
3.713148148	71.32932
3.714305556	71.24681
3.715462963	71.16411
3.71662037	71.08118
3.717777778	70.99839
3.718935185	70.91551
3.720092593	70.83255
3.72125	70.74953
3.722407407	70.66634
3.723564815	70.58332
3.724722222	70.49998
3.72587963	70.41666
3.727037037	70.3332
3.728194444	70.24975
3.729351852	70.16609
3.730509259	70.0825
3.731666667	69.99889
3.732824074	69.9152
3.733981481	69.8314
3.735138889	69.74756
3.736296296	69.66372
3.737453704	69.57972
3.738611111	69.49575
3.739768519	69.41161
3.740925926	69.32746
3.742083333	69.2431
3.743240741	69.15884
3.744398148	69.07443
3.745555556	68.98986
3.746712963	68.90531
3.74787037	68.82058
3.749027778	68.73578
3.750185185	68.65089
3.751342593	68.56605
3.7525	68.48122
3.753657407	68.39622
3.754814815	68.31109
3.755972222	68.22573
3.75712963	68.14056
3.758287037	68.05531
3.759444444	67.96988
3.760601852	67.8843
3.761759259	67.79871
3.762916667	67.71301
3.764074074	67.62731
3.765231481	67.54167
3.766388889	67.45586
3.767546296	67.37006
3.768703704	67.28399
3.769861111	67.19777
3.771018519	67.11148
3.772175926	67.02518
3.773333333	66.93871
3.774490741	66.85218
3.775648148	66.76576
3.776805556	66.6792
3.777962963	66.59232
3.77912037	66.5055
3.780277778	66.41849
3.781435185	66.3314
3.782592593	66.24406
3.78375	66.15678
3.784907407	66.06958
3.786064815	65.9821
3.787222222	65.89463
3.78837963	65.80704
3.789537037	65.71926
3.790694444	65.63129
3.791851852	65.54316
3.793009259	65.45518
3.794166667	65.3671
3.795324074	65.27888
3.796481481	65.1904
3.797638889	65.10208
3.798796296	65.0134
3.799953704	64.92474
3.801111111	64.83611
3.802268519	64.74736
3.803425926	64.6585
3.804583333	64.56941
3.805740741	64.48044
3.806898148	64.39129
3.808055556	64.30199
3.809212963	64.21255
3.81037037	64.12308
3.811527778	64.03376
3.812685185	63.94412
3.813842593	63.8546
3.815	63.76482
3.816157407	63.67479
3.817314815	63.58451
3.818472222	63.49405
3.81962963	63.40361
3.820787037	63.31312
3.821944444	63.22251
3.823101852	63.13166
3.824259259	63.04105
3.825416667	62.95021
3.826574074	62.85918
3.827731481	62.76793
3.828888889	62.67646
3.830046296	62.58506
3.831203704	62.49359
3.832361111	62.40202
3.833518519	62.31029
3.834675926	62.21869
3.835833333	62.12668
3.836990741	62.03459
3.838148148	61.94249
3.839305556	61.85003
3.840462963	61.7576
3.84162037	61.66512
3.842777778	61.5723
3.843935185	61.47947
3.845092593	61.38639
3.84625	61.29343
3.847407407	61.19992
3.848564815	61.10639
3.849722222	61.01294
3.85087963	60.91924
3.852037037	60.82556
3.853194444	60.73176
3.854351852	60.63784
3.855509259	60.54367
3.856666667	60.44966
3.857824074	60.35509
3.858981481	60.26056
3.860138889	60.16596
3.861296296	60.07121
3.862453704	59.97628
3.863611111	59.88148
3.864768519	59.78641
3.865925926	59.69074
3.867083333	59.59529
3.868240741	59.49962
3.869398148	59.40379
3.870555556	59.30824
3.871712963	59.21236
3.87287037	59.11612
3.874027778	59.01978
3.875185185	58.92332
3.876342593	58.8266
3.8775	58.72976
3.878657407	58.63286
3.879814815	58.53571
3.880972222	58.43826
3.88212963	58.34092
3.883287037	58.24341
3.884444444	58.14546
3.885601852	58.04762
3.886759259	57.94944
3.887916667	57.85118
3.889074074	57.75278
3.890231481	57.654
3.891388889	57.55512
3.892546296	57.45615
3.893703704	57.35693
3.894861111	57.25744
3.896018519	57.15791
3.897175926	57.05797
3.898333333	56.9581
3.899490741	56.85788
3.900648148	56.75759
3.901805556	56.65703
3.902962963	56.55632
3.90412037	56.45569
3.905277778	56.35448
3.906435185	56.25319
3.907592593	56.15195
3.90875	56.05057
3.909907407	55.94864
3.911064815	55.84643
3.912222222	55.74413
3.91337963	55.64143
3.914537037	55.53899
3.915694444	55.43589
3.916851852	55.33275
3.918009259	55.2291
3.919166667	55.12522
3.920324074	55.02139
3.921481481	54.91722
3.922638889	54.81261
3.923796296	54.70806
3.924953704	54.60321
3.926111111	54.49823
3.927268519	54.39288
3.928425926	54.28724
3.929583333	54.18146
3.930740741	54.07522
3.931898148	53.96888
3.933055556	53.86217
3.934212963	53.75533
3.93537037	53.64806
3.936527778	53.54076
3.937685185	53.43287
3.938842593	53.32503
3.94	53.21692
3.941157407	53.10827
3.942314815	52.99933
3.943472222	52.89025
3.94462963	52.78071
3.945787037	52.67104
3.946944444	52.56102
3.948101852	52.45044
3.949259259	52.33948
3.950416667	52.22854
3.951574074	52.11695
3.952731481	52.00512
3.953888889	51.89332
3.955046296	51.78124
3.956203704	51.6684
3.957361111	51.55526
3.958518519	51.44175
3.959675926	51.328
3.960833333	51.21365
3.961990741	51.09865
3.963148148	50.98316
3.964305556	50.8675
3.965462963	50.75156
3.96662037	50.63538
3.967777778	50.51857
3.968935185	50.40178
3.970092593	50.28475
3.97125	50.16647
3.972407407	50.04844
3.973564815	49.93023
3.974722222	49.81212
3.97587963	49.69349
3.977037037	49.57495
3.978194444	49.45583
3.979351852	49.33614
3.980509259	49.21614
3.981666667	49.09582
3.982824074	48.97485
3.983981481	48.85357
3.985138889	48.73229
3.986296296	48.61018
3.987453704	48.48762
3.988611111	48.36497
3.989768519	48.24168
3.990925926	48.11811
3.992083333	47.9941
3.993240741	47.8695
3.994398148	47.74504
3.995555556	47.61964
3.996712963	47.49377
3.99787037	47.3676
3.999027778	47.24092
4.000185185	47.11341
4.001342593	46.98564
4.0025	46.85764
4.003657407	46.72948
4.004814815	46.60079
4.005972222	46.47143
4.00712963	46.34146
4.008287037	46.21103
4.009444444	46.08053
4.010601852	45.94934
4.011759259	45.8175
4.012916667	45.68565
4.014074074	45.55236
4.015231481	45.41854
4.016388889	45.28462
4.017546296	45.15041
4.018703704	45.01522
4.019861111	44.87929
4.021018519	44.74244
4.022175926	44.6059
4.023333333	44.4686
4.024490741	44.33098
4.025648148	44.19289
4.026805556	44.05405
4.027962963	43.91483
4.02912037	43.77475
4.030277778	43.63415
4.031435185	43.49309
4.032592593	43.35135
4.03375	43.20878
4.034907407	43.06566
4.036064815	42.92261
4.037222222	42.77813
4.03837963	42.63313
4.039537037	42.48831
4.040694444	42.34243
4.041851852	42.19566
4.043009259	42.04872
4.044166667	41.90067
4.045324074	41.75289
4.046481481	41.60455
4.047638889	41.4559
4.048796296	41.30711
4.049953704	41.1573
4.051111111	41.007
4.052268519	40.85655
4.053425926	40.70618
4.054583333	40.5549
4.055740741	40.40374
4.056898148	40.25194
4.058055556	40.09967
4.059212963	39.94801
4.06037037	39.79614
4.061527778	39.6443
4.062685185	39.49159
4.063842593	39.33882
4.065	39.18406
4.066157407	39.03016
4.067314815	38.87537
4.068472222	38.71992
4.06962963	38.56365
4.070787037	38.40652
4.071944444	38.24881
4.073101852	38.09013
4.074259259	37.93061
4.075416667	37.76976
4.076574074	37.60817
4.077731481	37.445
4.078888889	37.28135
4.080046296	37.11673
4.081203704	36.95107
4.082361111	36.78484
4.083518519	36.61599
4.084675926	36.44641
4.085833333	36.27614
4.086990741	36.10394
4.088148148	35.93003
4.089305556	35.75505
4.090462963	35.57819
4.09162037	35.39923
4.092777778	35.21922
4.093935185	35.03672
4.095092593	34.85266
4.09625	34.66697
4.097407407	34.47823
4.098564815	34.28792
4.099722222	34.09554
4.10087963	33.90112
4.102037037	33.70418
4.103194444	33.50481
4.104351852	33.30239
4.105509259	33.09775
4.106666667	32.88945
4.107824074	32.67873
4.108981481	32.46588
4.110138889	32.24939
4.111296296	32.02993
4.112453704	31.80651
4.113611111	31.58071
4.114768519	31.34912
4.115925926	31.11479
4.117083333	30.87583
4.118240741	30.63361
4.119398148	30.38732
4.120555556	30.13491
4.121134259	30.00707
4.12125	29.98092
4.121365741	29.95531
4.121481481	29.92947
4.121597222	29.90417
4.121712963	29.87827
4.121828704	29.85235
4.121944444	29.82612
4.122060185	29.80036
4.122175926	29.77406
4.122291667	29.74794
4.122407407	29.72167
4.122523148	29.69528
4.122638889	29.66868
4.12275463	29.64197
4.12287037	29.61536
4.122986111	29.58897
4.123101852	29.5626
4.123217593	29.53609
4.123333333	29.50912
4.123449074	29.48257
4.123564815	29.45567
4.123680556	29.42834
4.123796296	29.40149
4.123912037	29.37439
4.124027778	29.34737
4.124143519	29.3203
4.124259259	29.29293
4.124375	29.26562
4.124490741	29.23818
4.124606481	29.21076
4.124722222	29.18332
4.124837963	29.15599
4.124953704	29.12855
4.125069444	29.10089
4.125185185	29.07311
4.125300926	29.04543
4.125416667	29.01804
4.125532407	28.99038
4.125648148	28.96237
4.125763889	28.93394
4.12587963	28.90613
4.12599537	28.87778
4.126111111	28.84942
4.126226852	28.82122
4.126342593	28.79292
4.126458333	28.76459
4.126574074	28.73568
4.126689815	28.70743
4.126805556	28.67931
4.126921296	28.6505
4.127037037	28.62165
4.127152778	28.59253
4.127268519	28.5638
4.127384259	28.53484
4.1275	28.50587
4.127615741	28.47698
4.127731481	28.448
4.127847222	28.41887
4.127962963	28.39007
4.128078704	28.36076
4.128194444	28.33146
4.128310185	28.30189
4.128425926	28.27223
4.128541667	28.24277
4.128657407	28.21328
4.128773148	28.1836
4.128888889	28.15329
4.12900463	28.12321
4.12912037	28.09308
4.129236111	28.06282
4.129351852	28.03267
4.129467593	28.00258
4.129583333	27.97269
4.129699074	27.94235
4.129814815	27.91183
4.129930556	27.88114
4.130046296	27.85089
4.130162037	27.8202
4.130277778	27.7896
4.130393519	27.75909
4.130509259	27.72794
4.130625	27.69692
4.130740741	27.66586
4.130856481	27.63453
4.130972222	27.60319
4.131087963	27.57166
4.131203704	27.54061
4.131319444	27.50903
4.131435185	27.47777
4.131550926	27.44593
4.131666667	27.41426
4.131782407	27.38271
4.131898148	27.35098
4.132013889	27.31921
4.13212963	27.28707
4.13224537	27.2549
4.132361111	27.22255
4.132476852	27.19012
4.132592593	27.15766
4.132708333	27.12484
4.132824074	27.09247
4.132939815	27.06012
4.133055556	27.02685
4.133171296	26.99378
4.133287037	26.96046
4.133402778	26.92719
4.133518519	26.89435
4.133634259	26.86081
4.13375	26.82764
4.133865741	26.79441
4.133981481	26.76081
4.134097222	26.72736
4.134212963	26.69346
4.134328704	26.65941
4.134444444	26.62578
4.134560185	26.59208
4.134675926	26.55767
4.134791667	26.52357
4.134907407	26.48895
4.135023148	26.45445
4.135138889	26.41997
4.13525463	26.38555
4.13537037	26.35022
4.135486111	26.315
4.135601852	26.27994
4.135717593	26.24491
4.135833333	26.2098
4.135949074	26.17413
4.136064815	26.13859
4.136180556	26.10275
4.136296296	26.06721
4.136412037	26.03128
4.136527778	25.99487
4.136643519	25.95844
4.136759259	25.92212
4.136875	25.88537
4.136990741	25.84905
4.137106481	25.81224
4.137222222	25.77507
4.137337963	25.73819
4.137453704	25.70136
4.137569444	25.66428
4.137685185	25.62704
4.137800926	25.58946
4.137916667	25.55149
4.138032407	25.51377
4.138148148	25.47562
4.138263889	25.43781
4.13837963	25.39971
4.13849537	25.36106
4.138611111	25.32253
4.138726852	25.28418
4.138842593	25.24535
4.138958333	25.20571
4.139074074	25.16643
4.139189815	25.1267
4.139305556	25.08723
4.139421296	25.04767
4.139537037	25.00787
4.139652778	24.9681
4.139768519	24.9282
4.139884259	24.88799
4.14	24.84778
4.140115741	24.80732
4.140231481	24.76669
4.140347222	24.72554
4.140462963	24.68472
4.140578704	24.644
4.140694444	24.60296
4.140810185	24.56148
4.140925926	24.52
4.141041667	24.47802
4.141157407	24.43596
4.141273148	24.39382
4.141388889	24.35139
4.14150463	24.3094
4.14162037	24.26658
4.141736111	24.22319
4.141851852	24.18003
4.141967593	24.13698
4.142083333	24.09295
4.142199074	24.04932
4.142314815	24.0052
4.142430556	23.96116
4.142546296	23.91628
4.142662037	23.87143
4.142777778	23.82656
4.142893519	23.7818
4.143009259	23.7368
4.143125	23.69135
4.143240741	23.64597
4.143356481	23.60003
4.143472222	23.55433
4.143587963	23.50826
4.143703704	23.46263
4.143819444	23.41603
4.143935185	23.36978
4.144050926	23.32256
4.144166667	23.27554
4.144282407	23.22811
4.144398148	23.18106
4.144513889	23.13354
4.14462963	23.0859
4.14474537	23.03678
4.144861111	22.98788
4.144976852	22.93885
4.145092593	22.89005
4.145208333	22.84047
4.145324074	22.79056
4.145439815	22.74057
4.145555556	22.69043
4.145671296	22.64001
4.145787037	22.58908
4.145902778	22.53781
4.146018519	22.48676
4.146134259	22.43528
4.14625	22.38379
4.146365741	22.33157
4.146481481	22.27843
4.146597222	22.22509
4.146712963	22.17173
4.146828704	22.11776
4.146944444	22.06398
4.147060185	22.00954
4.147175926	21.95484
4.147291667	21.89982
4.147407407	21.84457
4.147523148	21.78858
4.147638889	21.73239
4.14775463	21.67587
4.14787037	21.61944
4.147986111	21.56204
4.148101852	21.5048
4.148217593	21.44662
4.148333333	21.38841
4.148449074	21.33052
4.148564815	21.27169
4.148680556	21.21194
4.148796296	21.15207
4.148912037	21.09221
4.149027778	21.03209
4.149143519	20.97103
4.149259259	20.90951
4.149375	20.84741
4.149490741	20.78559
4.149606481	20.72321
4.149722222	20.66029
4.149837963	20.59646
4.149953704	20.53175
4.150069444	20.46715
4.150185185	20.40189
4.150300926	20.33713
4.150416667	20.27126
4.150532407	20.20481
4.150648148	20.13739
4.150763889	20.0698
4.15087963	20.00131
4.15099537	19.93201
4.151111111	19.86244
4.151226852	19.79221
4.151342593	19.72157
4.151458333	19.65017
4.151574074	19.5783
4.151689815	19.50605
4.151805556	19.43351
4.151921296	19.35953
4.152037037	19.28596
4.152152778	19.21137
4.152268519	19.13592
4.152384259	19.05972
4.1525	18.98258
4.152615741	18.90434
4.152731481	18.82635
4.152847222	18.74732
4.152962963	18.66781
4.153078704	18.5869
4.153194444	18.50519
4.153310185	18.42289
4.153425926	18.33949
4.153541667	18.25568
4.153657407	18.1709
4.153773148	18.08555
4.153888889	18.00013
4.15400463	17.91313
4.15412037	17.82389
4.154236111	17.73346
4.154351852	17.64308
4.154467593	17.55167
4.154583333	17.45818
4.154699074	17.36499
4.154814815	17.27016
4.154930556	17.17361
4.155046296	17.07539
4.155162037	16.97759
4.155277778	16.87766
4.155393519	16.77641
4.155509259	16.67492
4.155625	16.5717
4.155740741	16.46712
4.155856481	16.36161
4.155972222	16.25502
4.156087963	16.14594
4.156203704	16.03485
4.156319444	15.92223
4.156435185	15.80805
4.156550926	15.69325
4.156666667	15.5765
4.156782407	15.45815
4.156898148	15.33736
4.157013889	15.21427
4.15712963	15.08965
4.15724537	14.96257
4.157361111	14.83369
4.157476852	14.70367
4.157592593	14.57101
4.157708333	14.43748
4.157824074	14.29971
4.157939815	14.16051
4.158055556	14.01765
4.158171296	13.87267
4.158287037	13.72577
4.158402778	13.5759
4.158518519	13.42367
4.158634259	13.26723
4.15875	13.10812
4.158865741	12.94743
4.158981481	12.78281
4.159097222	12.614
4.159212963	12.44044
4.159328704	12.26237
4.159444444	12.08248
4.159560185	11.8958
4.159675926	11.70639
4.159791667	11.51386
4.159907407	11.31419
4.160023148	11.11029
4.160138889	10.89987
4.16025463	10.68292
4.16037037	10.46121
4.160486111	10.23034
4.160601852	9.994982
4.160717593	9.750332
4.160833333	9.497103
4.160949074	9.237795
4.161064815	8.971338
4.161180556	8.687459
4.161296296	8.395497
4.161412037	8.098688
4.161527778	7.787143
4.161643519	7.472965
4.161759259	7.146175
4.161875	6.830792
4.161990741	6.530529
4.162106481	6.257648
4.162222222	6.041148
4.162337963	5.855922
4.162453704	5.66744
4.162569444	5.491992
4.162685185	5.341323
4.162800926	5.19215
4.162916667	5.037812
4.163032407	4.894659
4.163148148	4.758076
4.163263889	4.633237
4.16337963	4.51333
4.16349537	4.414581
4.163611111	4.31965
4.163726852	4.212124
4.163842593	4.120298
4.163958333	4.005122
4.164074074	3.943095
4.164189815	3.893303
4.164305556	3.832088
4.164421296	3.755926
4.164537037	3.692256
4.164652778	3.641183
4.164768519	3.606239
4.164884259	3.582292
4.165	3.536014
4.165115741	3.506532
4.165231481	3.486341
4.165347222	3.46142
4.165810185	3.3004
4.166273148	3.21608
4.166736111	3.142581
4.167199074	3.061199
4.167662037	3.037852
4.168587963	3.005388




==> TTM_raw.dat <==
x_0	f(x)
0	293.15
1.15741E-05	293.1407018
3.47222E-05	293.1361714
5.78704E-05	293.131641
8.10185E-05	293.1271106
0.000104167	293.1225802
0.000115741	293.120315
0.000231481	293.0976631
0.000347222	293.0750112
0.000462963	293.0523593
0.000578704	293.0297073
0.000694444	293.0070554
0.000810185	292.9844035
0.000925926	292.9617515
0.001041667	292.9390996
0.001157407	292.9164477
0.002314815	292.6899284
0.003472222	292.4634091
0.00462963	292.2368897
0.005787037	292.0103704
0.006944444	291.7838511
0.008101852	291.5573318
0.009259259	291.3308125
0.010416667	291.1042932
0.011574074	290.8777739
0.023148148	288.6681592
0.034722222	286.4953085
0.046296296	284.3719352
0.05787037	282.3223439
0.069444444	280.4790928
0.081018519	278.6358417
0.092592593	276.7925907
0.104166667	274.9493396
0.115740741	273.1580091
0.173611111	264.9784348
0.231481481	258.1799571
0.289351852	251.5483285
0.347222222	245.9156524
0.405092593	240.454478
0.462962963	235.6777376
0.520833333	230.9672688
0.578703704	226.5948091
0.636574074	222.4637187
0.694444444	218.6045098
0.752314815	214.9960888
0.810185185	211.6021317
0.868055556	208.4258392
0.925925926	205.4218435
0.983796296	202.5983159
1.041666667	199.9154727
1.099537037	197.3812189
1.157407407	194.9636579
1.215277778	192.6692684
1.273148148	190.4730481
1.331018519	188.3800681
1.388888889	186.3707002
1.446759259	184.4488851
1.50462963	182.5990502
1.5625	180.8242808
1.62037037	179.1120558
1.678240741	177.4648219
1.736111111	175.8723739
1.793981481	174.3366791
1.851851852	172.8493119
1.909722222	171.4118758
1.967592593	170.0173302
2.025462963	168.6669989
2.083333333	167.3549324
2.141203704	166.0822359
2.199074074	164.8438285
2.256944444	163.6406426
2.314814815	162.4682936
2.372685185	161.3275755
2.430555556	160.2146616
2.488425926	159.1302344
2.546296296	158.0709109
2.604166667	157.0372837
2.662037037	156.0263188
2.719907407	155.0385362
2.777777778	154.0711688
2.835648148	153.1246767
2.893518519	152.1964786
2.951388889	151.2869855
3.009259259	150.393715
3.06712963	149.5170399
3.125	148.654482
3.18287037	147.8065334
3.240740741	146.971206
3.298611111	146.1488963
3.356481481	145.3380167
3.414351852	144.5387254
3.472222222	143.7491133
3.530092593	142.9733926
3.587962963	142.2115007
3.645833333	141.4521362
3.703703704	140.7000548
3.761574074	139.948752
3.819444444	139.1996927
3.877314815	138.4497698
3.935185185	137.6954907
3.993055556	136.934855
4.050925926	136.1541658
4.108796296	135.3518558
4.166666667	134.4817686
4.224537037	133.5419337
4.282407407	132.6189414
4.340277778	131.7092901
4.398148148	130.8115613
4.456018519	129.9222384
4.513888889	129.0439514
4.571759259	128.1734452
4.62962963	127.3131563
4.6875	126.4600712
4.74537037	125.6110889
4.803240741	124.7692903
4.861111111	123.9339679
4.918981481	123.1059227
4.976851852	122.2847623
5.034722222	121.4705387
5.092592593	120.6604912
5.150462963	119.8525692
5.208333333	119.1437819
5.266203704	118.6060845
5.324074074	118.1316849
5.381944444	117.6707622
5.439814815	117.2430225
5.497685185	116.817665
5.555555556	116.3905342
5.613425926	115.9621532
5.671296296	115.5319544
5.729166667	115.100474
5.787037037	114.668192
5.844907407	114.2345066
5.902777778	113.7994772
5.960648148	113.3628882
6.018518519	112.9247469
6.076388889	112.4849653
6.134259259	112.0435328
6.19212963	111.6004034
6.25	111.1555597
6.30787037	110.708969
6.365740741	110.2606113
6.423611111	109.8104572
6.481481481	109.3584851
6.539351852	108.9046661
6.597222222	108.4489774
6.655092593	107.9913893
6.712962963	107.5318777
6.770833333	107.0704118
6.828703704	106.6069664
6.886574074	106.1415092
6.944444444	105.6740137
7.002314815	105.204446
7.060185185	104.7327784
7.118055556	104.2589752
7.175925926	103.7830074
7.233796296	103.3048374
7.291666667	102.8244346
7.349537037	102.3417595
7.407407407	101.8567798
7.465277778	101.3694541
7.523148148	100.879748
7.581018519	100.387618
7.638888889	99.89302811
7.696759259	99.39593255
7.75462963	98.89629163
7.8125	98.39405577
7.87037037	97.88918348
7.928240741	97.38162215
7.986111111	96.87132839
8.043981481	96.35824686
8.101851852	95.84233192
8.159722222	95.32352538
8.217592593	94.80177914
8.275462963	94.27703192
8.333333333	93.74923288
8.391203704	93.21831735
8.449074074	92.68423146
8.506944444	92.14690679
8.564814815	91.60628611
8.622685185	91.06229684
8.680555556	90.51487802
8.738425926	89.96395247
8.796296296	89.40945506
8.854166667	88.8513035
8.912037037	88.289428
8.969907407	87.72374057
9.027777778	87.15416621
9.085648148	86.58061056
9.143518519	86.00299279
9.201388889	85.42121139
9.259259259	84.83517895
9.31712963	84.24478594
9.375	83.64993754
9.43287037	83.05051516
9.490740741	82.44641556
9.548611111	81.83750993
9.606481481	81.22368546
9.664351852	80.60480173
9.722222222	79.98073495
9.780092593	79.35133148
9.837962963	78.71645497
9.895833333	78.0759366
9.953703704	77.42962551
10.01157407	76.77733541
10.06944444	76.11889859
10.12731481	75.45410855
10.18518519	74.78277789
10.24305556	74.10467658
10.30092593	73.41959402
10.3587963	72.7272726
10.41666667	72.02747421
10.41666667	72.02747421
10.42824074	71.8865691
10.43981481	71.74535999
10.45138889	71.60384687
10.46296296	71.46202976
10.47453704	71.31990864
10.48611111	71.17748353
10.49768519	71.03475441
10.50925926	70.8916035
10.52083333	70.74811774
10.53240741	70.60430487
10.54398148	70.46016489
10.55555556	70.3156978
10.56712963	70.1709036
10.5787037	70.02578229
10.59027778	69.88033387
10.60185185	69.73455834
10.61342593	69.5884557
10.625	69.44189146
10.63657407	69.29496487
10.64814815	69.14768479
10.65972222	69.00005121
10.6712963	68.85206414
10.68287037	68.70372357
10.69444444	68.55502951
10.70601852	68.40598195
10.71759259	68.2565809
10.72916667	68.10682635
10.74074074	67.9565635
10.75231481	67.80590661
10.76388889	67.65486585
10.77546296	67.50344122
10.78703704	67.35163273
10.79861111	67.19944037
10.81018519	67.04686415
10.82175926	66.89390407
10.83333333	66.74056011
10.84490741	66.5868323
10.85648148	66.43254084
10.86805556	66.27781842
10.87962963	66.12267686
10.8912037	65.96711617
10.90277778	65.81113634
10.91435185	65.65473738
10.92592593	65.49791929
10.9375	65.34068206
10.94907407	65.18302569
10.96064815	65.02495019
10.97222222	64.86624463
10.9837963	64.70706469
10.99537037	64.54742423
11.00694444	64.38732325
11.01851852	64.22676177
11.03009259	64.06573976
11.04166667	63.90425724
11.05324074	63.74231421
11.06481481	63.57991066
11.07638889	63.4170466
11.08796296	63.25347165
11.09953704	63.0893706
11.11111111	62.92475991
11.12268519	62.75963958
11.13425926	62.59400962
11.14583333	62.42787002
11.15740741	62.26122079
11.16898148	62.09406193
11.18055556	61.92639343
11.19212963	61.75821529
11.2037037	61.58922624
11.21527778	61.41964861
11.22685185	61.24950224
11.23842593	61.07878713
11.25	60.90750327
11.26157407	60.73565067
11.27314815	60.56322932
11.28472222	60.39023923
11.2962963	60.2166804
11.30787037	60.04255282
11.31944444	59.86748806
11.33101852	59.69175803
11.34259259	59.51538698
11.35416667	59.3383749
11.36574074	59.16072179
11.37731481	58.98242765
11.38888889	58.80349249
11.40046296	58.6239163
11.41203704	58.44369908
11.42361111	58.26284083
11.43518519	58.08088224
11.44675926	57.89816229
11.45833333	57.7147112
11.46990741	57.53052897
11.48148148	57.3456156
11.49305556	57.15997109
11.50462963	56.97359544
11.5162037	56.78648865
11.52777778	56.59865072
11.53935185	56.41008165
11.55092593	56.22019519
11.5625	56.02942401
11.57407407	55.83780668
11.58564815	55.64534318
11.59722222	55.45203354
11.6087963	55.25787774
11.62037037	55.06287578
11.63194444	54.86702767
11.64351852	54.6703334
11.65509259	54.47279298
11.66666667	54.27363584
11.67824074	54.07343067
11.68981481	53.87222818
11.70138889	53.67002835
11.71296296	53.4668312
11.72453704	53.26263671
11.73611111	53.05744489
11.74768519	52.85125574
11.75925926	52.64406926
11.77083333	52.43588545
11.78240741	52.22565251
11.79398148	52.01414669
11.80555556	51.80143719
11.81712963	51.58752401
11.8287037	51.37240715
11.84027778	51.1560866
11.85185185	50.93856238
11.86342593	50.71983447
11.875	50.49990288
11.88657407	50.27876761
11.89814815	50.05509786
11.90972222	49.82987578
11.9212963	49.60318893
11.93287037	49.37503732
11.94444444	49.14542093
11.95601852	48.91433977
11.96759259	48.68179385
11.97916667	48.44778315
11.99074074	48.21230769
12.00231481	47.97536745
12.01388889	47.734633
12.02546296	47.49182351
12.03703704	47.24709224
12.04861111	47.0004392
12.06018519	46.75186437
12.07175926	46.50136775
12.08333333	46.24894936
12.09490741	45.99460919
12.10648148	45.73834724
12.11805556	45.4801635
12.12962963	45.21633176
12.1412037	44.94960204
12.15277778	44.6802195
12.16435185	44.40818414
12.17592593	44.13349595
12.1875	43.85615493
12.19907407	43.5761611
12.21064815	43.29351443
12.22222222	43.00821495
12.2337963	42.72026264
12.24537037	42.42336787
12.25694444	42.12217253
12.26851852	41.81709042
12.28009259	41.50812152
12.29166667	41.19526585
12.30324074	40.87852341
12.31481481	40.55789418
12.32638889	40.23337818
12.33796296	39.90497539
12.34953704	39.57268584
12.36111111	39.22434243
12.37268519	38.86892476
12.38425926	38.50723327
12.39583333	38.13926796
12.40740741	37.76502884
12.41898148	37.38451591
12.43055556	36.99772916
12.44212963	36.6046686
12.4537037	36.20533422
12.46527778	35.79972602
12.47685185	35.35824672
12.48842593	34.90273978
12.5	34.43515238
12.51157407	33.95548451
12.52314815	33.46373619
12.53472222	32.9599074
12.5462963	32.44399816
12.55787037	31.91600845
12.56944444	31.37593828
12.58101852	30.82378765
12.59259259	30.23607699
12.60416667	29.63013477
12.61574074	29.00750566
12.62731481	28.3345217
12.63888889	27.61515436
12.65046296	26.85687887
12.66203704	26.05969523
12.67361111	25.15924765
12.68518519	24.14342584
12.69675926	23.04456446
12.70833333	21.86266352
12.71990741	20.53001146
12.73148148	18.98512109
12.74305556	17.20471561
12.75462963	15.06614606
12.7662037	12.66738517
12.77777778	10.05915012


==> deltap_raw.dat <==
x_0	f(x)
0.002615741	282.337
0.004814815	281.971
0.005972222	281.842
0.00712963	281.741
0.008287037	281.642
0.009444444	281.547
0.010601852	281.459
0.011759259	281.371
0.012916667	281.289
0.014074074	281.215
0.015231481	281.137
0.016388889	281.064
0.017546296	280.989
0.018703704	280.919
0.019861111	280.849
0.021018519	280.766
0.022175926	280.693
0.023333333	280.619
0.024490741	280.542
0.025648148	280.47
0.026805556	280.395
0.027962963	280.318
0.02912037	280.245
0.030277778	280.162
0.031435185	280.089
0.032592593	280.015
0.03375	279.938
0.034907407	279.853
0.036064815	279.779
0.037222222	279.712
0.03837963	279.633
0.039537037	279.555
0.040694444	279.477
0.041851852	279.403
0.043009259	279.328
0.044166667	279.258
0.045324074	279.185
0.046481481	279.111
0.047638889	279.033
0.048796296	278.955
0.049953704	278.875
0.051111111	278.798
0.052268519	278.713
0.053425926	278.644
0.054583333	278.574
0.055740741	278.498
0.056898148	278.424
0.058055556	278.345
0.059212963	278.264
0.06037037	278.19
0.061527778	278.111
0.062685185	278.041
0.063842593	277.961
0.065	277.886
0.066157407	277.816
0.067314815	277.747
0.068472222	277.674
0.06962963	277.592
0.070787037	277.51
0.071944444	277.431
0.073101852	277.351
0.074259259	277.281
0.075416667	277.194
0.076574074	277.114
0.077731481	277.045
0.078888889	276.978
0.080046296	276.895
0.081203704	276.815
0.082361111	276.735
0.083518519	276.653
0.084675926	276.577
0.085833333	276.503
0.086990741	276.419
0.088148148	276.346
0.089305556	276.274
0.090462963	276.196
0.09162037	276.114
0.092777778	276.042
0.093935185	275.964
0.095092593	275.891
0.09625	275.803
0.097407407	275.735
0.098564815	275.66
0.099722222	275.586
0.10087963	275.504
0.102037037	275.43
0.103194444	275.354
0.104351852	275.269
0.105509259	275.189
0.106666667	275.112
0.107824074	275.045
0.108981481	274.97
0.110138889	274.889
0.111296296	274.816
0.112453704	274.743
0.113611111	274.662
0.114768519	274.587
0.115925926	274.514
0.117083333	274.432
0.118240741	274.362
0.119398148	274.289
0.120555556	274.212
0.121712963	274.133
0.12287037	274.065
0.124027778	273.99
0.125185185	273.91
0.126342593	273.82
0.1275	273.742
0.128657407	273.668
0.129814815	273.59
0.130972222	273.522
0.13212963	273.443
0.133287037	273.372
0.134444444	273.304
0.135601852	273.222
0.136759259	273.142
0.137916667	273.07
0.139074074	272.993
0.140231481	272.914
0.141388889	272.837
0.142546296	272.761
0.143703704	272.691
0.144861111	272.613
0.146018519	272.534
0.147175926	272.454
0.148333333	272.373
0.149490741	272.295
0.150648148	272.223
0.151805556	272.143
0.152962963	272.069
0.15412037	271.998
0.155277778	271.926
0.156435185	271.849
0.157592593	271.768
0.15875	271.69
0.159907407	271.613
0.161064815	271.539
0.162222222	271.462
0.16337963	271.392
0.164537037	271.32
0.165694444	271.242
0.166851852	271.165
0.168009259	271.081
0.169166667	271.003
0.170324074	270.922
0.171481481	270.838
0.172638889	270.764
0.173796296	270.689
0.174953704	270.615
0.176111111	270.543
0.177268519	270.468
0.178425926	270.393
0.179583333	270.312
0.180740741	270.231
0.181898148	270.158
0.183055556	270.082
0.184212963	270.008
0.18537037	269.936
0.186527778	269.865
0.187685185	269.783
0.188842593	269.689
0.19	269.616
0.191157407	269.535
0.192314815	269.462
0.193472222	269.387
0.19462963	269.309
0.195787037	269.241
0.196944444	269.17
0.198101852	269.083
0.199259259	268.993
0.200416667	268.916
0.201574074	268.845
0.202731481	268.764
0.203888889	268.69
0.205046296	268.621
0.206203704	268.545
0.207361111	268.472
0.208518519	268.385
0.209675926	268.304
0.210833333	268.229
0.211990741	268.152
0.213148148	268.074
0.214305556	268.003
0.215462963	267.921
0.21662037	267.848
0.217777778	267.768
0.218935185	267.683
0.220092593	267.597
0.22125	267.524
0.222407407	267.449
0.223564815	267.375
0.224722222	267.304
0.22587963	267.223
0.227037037	267.146
0.228194444	267.068
0.229351852	266.995
0.230509259	266.913
0.231666667	266.838
0.232824074	266.754
0.233981481	266.681
0.235138889	266.602
0.236296296	266.523
0.237453704	266.452
0.238611111	266.372
0.239768519	266.298
0.240925926	266.22
0.242083333	266.138
0.243240741	266.056
0.244398148	265.977
0.245555556	265.903
0.246712963	265.826
0.24787037	265.753
0.249027778	265.678
0.250185185	265.606
0.251342593	265.525
0.2525	265.442
0.253657407	265.369
0.254814815	265.286
0.255972222	265.208
0.25712963	265.118
0.258287037	265.048
0.259444444	264.979
0.260601852	264.908
0.261759259	264.825
0.262916667	264.74
0.264074074	264.655
0.265231481	264.585
0.266388889	264.506
0.267546296	264.433
0.268703704	264.357
0.269861111	264.281
0.271018519	264.209
0.272175926	264.132
0.273333333	264.054
0.274490741	263.97
0.275648148	263.888
0.276805556	263.809
0.277962963	263.725
0.27912037	263.658
0.280277778	263.588
0.281435185	263.508
0.282592593	263.432
0.28375	263.348
0.284907407	263.262
0.286064815	263.189
0.287222222	263.114
0.28837963	263.035
0.289537037	262.967
0.290694444	262.889
0.291851852	262.81
0.293009259	262.729
0.294166667	262.648
0.295324074	262.567
0.296481481	262.494
0.297638889	262.411
0.298796296	262.338
0.299953704	262.259
0.301111111	262.195
0.302268519	262.112
0.303425926	262.039
0.304583333	261.956
0.305740741	261.876
0.306898148	261.792
0.308055556	261.722
0.309212963	261.648
0.31037037	261.565
0.311527778	261.494
0.312685185	261.409
0.313842593	261.328
0.315	261.252
0.316157407	261.185
0.317314815	261.112
0.318472222	261.027
0.31962963	260.95
0.320787037	260.872
0.321944444	260.795
0.323101852	260.704
0.324259259	260.636
0.325416667	260.562
0.326574074	260.485
0.327731481	260.406
0.328888889	260.325
0.330046296	260.256
0.331203704	260.183
0.332361111	260.098
0.333518519	260.014
0.334675926	259.934
0.335833333	259.862
0.336990741	259.797
0.338148148	259.726
0.339305556	259.642
0.340462963	259.554
0.34162037	259.484
0.342777778	259.402
0.343935185	259.328
0.345092593	259.248
0.34625	259.178
0.347407407	259.094
0.348564815	259.019
0.349722222	258.936
0.35087963	258.863
0.352037037	258.784
0.353194444	258.707
0.354351852	258.628
0.355509259	258.556
0.356666667	258.486
0.357824074	258.404
0.358981481	258.323
0.360138889	258.249
0.361296296	258.173
0.362453704	258.095
0.363611111	258.021
0.364768519	257.945
0.365925926	257.872
0.367083333	257.795
0.368240741	257.716
0.369398148	257.632
0.370555556	257.55
0.371712963	257.479
0.37287037	257.405
0.374027778	257.328
0.375185185	257.255
0.376342593	257.177
0.3775	257.098
0.378657407	257.013
0.379814815	256.942
0.380972222	256.87
0.38212963	256.795
0.383287037	256.714
0.384444444	256.632
0.385601852	256.562
0.386759259	256.474
0.387916667	256.392
0.389074074	256.319
0.390231481	256.243
0.391388889	256.17
0.392546296	256.098
0.393703704	256.024
0.394861111	255.94
0.396018519	255.854
0.397175926	255.782
0.398333333	255.703
0.399490741	255.629
0.400648148	255.553
0.401805556	255.469
0.402962963	255.401
0.40412037	255.325
0.405277778	255.238
0.406435185	255.162
0.407592593	255.087
0.40875	255.013
0.409907407	254.944
0.411064815	254.859
0.412222222	254.782
0.41337963	254.701
0.414537037	254.624
0.415694444	254.544
0.416851852	254.465
0.418009259	254.393
0.419166667	254.318
0.420324074	254.245
0.421481481	254.163
0.422638889	254.082
0.423796296	254.004
0.424953704	253.92
0.426111111	253.854
0.427268519	253.775
0.428425926	253.698
0.429583333	253.625
0.430740741	253.545
0.431898148	253.462
0.433055556	253.375
0.434212963	253.301
0.43537037	253.225
0.436527778	253.145
0.437685185	253.067
0.438842593	252.996
0.44	252.924
0.441157407	252.842
0.442314815	252.763
0.443472222	252.68
0.44462963	252.616
0.445787037	252.538
0.446944444	252.458
0.448101852	252.386
0.449259259	252.298
0.450416667	252.212
0.451574074	252.137
0.452731481	252.059
0.453888889	251.982
0.455046296	251.906
0.456203704	251.83
0.457361111	251.753
0.458518519	251.676
0.459675926	251.586
0.460833333	251.502
0.461990741	251.425
0.463148148	251.341
0.464305556	251.272
0.465462963	251.195
0.46662037	251.119
0.467777778	251.038
0.468935185	250.96
0.470092593	250.877
0.47125	250.797
0.472407407	250.728
0.473564815	250.65
0.474722222	250.574
0.47587963	250.497
0.477037037	250.407
0.478194444	250.319
0.479351852	250.239
0.480509259	250.165
0.481666667	250.088
0.482824074	250.006
0.483981481	249.928
0.485138889	249.852
0.486296296	249.782
0.487453704	249.698
0.488611111	249.615
0.489768519	249.542
0.490925926	249.461
0.492083333	249.379
0.493240741	249.301
0.494398148	249.222
0.495555556	249.132
0.496712963	249.057
0.49787037	248.982
0.499027778	248.907
0.500185185	248.833
0.501342593	248.747
0.5025	248.675
0.503657407	248.598
0.504814815	248.52
0.505972222	248.438
0.50712963	248.365
0.508287037	248.286
0.509444444	248.215
0.510601852	248.133
0.511759259	248.06
0.512916667	247.975
0.514074074	247.9
0.515231481	247.816
0.516388889	247.741
0.517546296	247.67
0.518703704	247.601
0.519861111	247.518
0.521018519	247.43
0.522175926	247.347
0.523333333	247.262
0.524490741	247.197
0.525648148	247.117
0.526805556	247.045
0.527962963	246.972
0.52912037	246.897
0.530277778	246.818
0.531435185	246.729
0.532592593	246.657
0.53375	246.583
0.534907407	246.508
0.536064815	246.428
0.537222222	246.354
0.53837963	246.267
0.539537037	246.182
0.540694444	246.106
0.541851852	246.025
0.543009259	245.95
0.544166667	245.877
0.545324074	245.798
0.546481481	245.733
0.547638889	245.653
0.548796296	245.566
0.549953704	245.489
0.551111111	245.414
0.552268519	245.34
0.553425926	245.262
0.554583333	245.184
0.555740741	245.099
0.556898148	245.012
0.558055556	244.938
0.559212963	244.868
0.56037037	244.792
0.561527778	244.721
0.562685185	244.641
0.563842593	244.568
0.565	244.477
0.566157407	244.385
0.567314815	244.313
0.568472222	244.239
0.56962963	244.167
0.570787037	244.092
0.571944444	244.007
0.573101852	243.935
0.574259259	243.858
0.575416667	243.773
0.576574074	243.697
0.577731481	243.623
0.578888889	243.55
0.580046296	243.468
0.581203704	243.382
0.582361111	243.297
0.583518519	243.214
0.584675926	243.132
0.585833333	243.057
0.586990741	242.98
0.588148148	242.903
0.589305556	242.837
0.590462963	242.755
0.59162037	242.677
0.592777778	242.6
0.593935185	242.522
0.595092593	242.44
0.59625	242.353
0.597407407	242.278
0.598564815	242.201
0.599722222	242.109
0.60087963	242.033
0.602037037	241.95
0.603194444	241.878
0.604351852	241.8
0.605509259	241.722
0.606666667	241.656
0.607824074	241.576
0.608981481	241.488
0.610138889	241.408
0.611296296	241.32
0.612453704	241.242
0.613611111	241.161
0.614768519	241.094
0.615925926	241.008
0.617083333	240.928
0.618240741	240.848
0.619398148	240.776
0.620555556	240.696
0.621712963	240.617
0.62287037	240.532
0.624027778	240.453
0.625185185	240.371
0.626342593	240.293
0.6275	240.208
0.628657407	240.129
0.629814815	240.052
0.630972222	239.988
0.63212963	239.91
0.633287037	239.829
0.634444444	239.753
0.635601852	239.677
0.636759259	239.601
0.637916667	239.505
0.639074074	239.419
0.640231481	239.337
0.641388889	239.266
0.642546296	239.186
0.643703704	239.103
0.644861111	239.022
0.646018519	238.948
0.647175926	238.876
0.648333333	238.798
0.649490741	238.726
0.650648148	238.642
0.651805556	238.554
0.652962963	238.48
0.65412037	238.392
0.655277778	238.31
0.656435185	238.23
0.657592593	238.157
0.65875	238.078
0.659907407	238.008
0.661064815	237.922
0.662222222	237.845
0.66337963	237.77
0.664537037	237.69
0.665694444	237.613
0.666851852	237.519
0.668009259	237.435
0.669166667	237.362
0.670324074	237.276
0.671481481	237.197
0.672638889	237.124
0.673796296	237.052
0.674953704	236.978
0.676111111	236.904
0.677268519	236.82
0.678425926	236.736
0.679583333	236.648
0.680740741	236.572
0.681898148	236.492
0.683055556	236.408
0.684212963	236.324
0.68537037	236.246
0.686527778	236.167
0.687685185	236.093
0.688842593	236.015
0.69	235.945
0.691157407	235.876
0.692314815	235.8
0.693472222	235.71
0.69462963	235.621
0.695787037	235.54
0.696944444	235.463
0.698101852	235.383
0.699259259	235.308
0.700416667	235.237
0.701574074	235.158
0.702731481	235.077
0.703888889	235.001
0.705046296	234.922
0.706203704	234.844
0.707361111	234.766
0.708518519	234.684
0.709675926	234.6
0.710833333	234.517
0.711990741	234.434
0.713148148	234.355
0.714305556	234.286
0.715462963	234.216
0.71662037	234.14
0.717777778	234.06
0.718935185	233.986
0.720092593	233.902
0.72125	233.822
0.722407407	233.739
0.723564815	233.658
0.724722222	233.576
0.72587963	233.49
0.727037037	233.411
0.728194444	233.345
0.729351852	233.269
0.730509259	233.189
0.731666667	233.122
0.732824074	233.049
0.733981481	232.968
0.735138889	232.881
0.736296296	232.792
0.737453704	232.711
0.738611111	232.635
0.739768519	232.558
0.740925926	232.488
0.742083333	232.397
0.743240741	232.322
0.744398148	232.247
0.745555556	232.165
0.746712963	232.096
0.74787037	232.017
0.749027778	231.93
0.750185185	231.844
0.751342593	231.766
0.7525	231.687
0.753657407	231.608
0.754814815	231.544
0.755972222	231.464
0.75712963	231.385
0.758287037	231.309
0.759444444	231.224
0.760601852	231.148
0.761759259	231.062
0.762916667	230.983
0.764074074	230.897
0.765231481	230.818
0.766388889	230.735
0.767546296	230.659
0.768703704	230.582
0.769861111	230.508
0.771018519	230.435
0.772175926	230.359
0.773333333	230.272
0.774490741	230.193
0.775648148	230.113
0.776805556	230.026
0.777962963	229.948
0.77912037	229.869
0.780277778	229.789
0.781435185	229.713
0.782592593	229.638
0.78375	229.559
0.784907407	229.482
0.786064815	229.41
0.787222222	229.319
0.78837963	229.237
0.789537037	229.148
0.790694444	229.078
0.791851852	229.002
0.793009259	228.93
0.794166667	228.851
0.795324074	228.766
0.796481481	228.685
0.797638889	228.609
0.798796296	228.525
0.799953704	228.441
0.801111111	228.359
0.802268519	228.281
0.803425926	228.198
0.804583333	228.12
0.805740741	228.037
0.806898148	227.963
0.808055556	227.887
0.809212963	227.809
0.81037037	227.729
0.811527778	227.649
0.812685185	227.573
0.813842593	227.487
0.815	227.403
0.816157407	227.321
0.817314815	227.243
0.818472222	227.156
0.81962963	227.082
0.820787037	226.999
0.821944444	226.927
0.823101852	226.844
0.824259259	226.769
0.825416667	226.687
0.826574074	226.596
0.827731481	226.513
0.828888889	226.438
0.830046296	226.358
0.831203704	226.273
0.832361111	226.202
0.833518519	226.124
0.834675926	226.041
0.835833333	225.957
0.836990741	225.87
0.838148148	225.793
0.839305556	225.706
0.840462963	225.627
0.84162037	225.545
0.842777778	225.459
0.843935185	225.38
0.845092593	225.301
0.84625	225.218
0.847407407	225.147
0.848564815	225.068
0.849722222	224.995
0.85087963	224.9
0.852037037	224.812
0.853194444	224.728
0.854351852	224.655
0.855509259	224.576
0.856666667	224.497
0.857824074	224.41
0.858981481	224.324
0.860138889	224.249
0.861296296	224.17
0.862453704	224.086
0.863611111	224.003
0.864768519	223.908
0.865925926	223.825
0.867083333	223.746
0.868240741	223.675
0.869398148	223.592
0.870555556	223.517
0.871712963	223.442
0.87287037	223.362
0.874027778	223.279
0.875185185	223.196
0.876342593	223.11
0.8775	223.025
0.878657407	222.947
0.879814815	222.863
0.880972222	222.772
0.88212963	222.688
0.883287037	222.614
0.884444444	222.538
0.885601852	222.464
0.886759259	222.389
0.887916667	222.306
0.889074074	222.222
0.890231481	222.139
0.891388889	222.065
0.892546296	221.976
0.893703704	221.892
0.894861111	221.811
0.896018519	221.734
0.897175926	221.657
0.898333333	221.582
0.899490741	221.501
0.900648148	221.42
0.901805556	221.343
0.902962963	221.259
0.90412037	221.175
0.905277778	221.098
0.906435185	221.015
0.907592593	220.942
0.90875	220.867
0.909907407	220.783
0.911064815	220.708
0.912222222	220.623
0.91337963	220.54
0.914537037	220.463
0.915694444	220.381
0.916851852	220.306
0.918009259	220.227
0.919166667	220.139
0.920324074	220.056
0.921481481	219.981
0.922638889	219.902
0.923796296	219.824
0.924953704	219.743
0.926111111	219.657
0.927268519	219.581
0.928425926	219.508
0.929583333	219.431
0.930740741	219.352
0.931898148	219.269
0.933055556	219.191
0.934212963	219.094
0.93537037	219.017
0.936527778	218.943
0.937685185	218.863
0.938842593	218.785
0.94	218.711
0.941157407	218.621
0.942314815	218.541
0.943472222	218.462
0.94462963	218.385
0.945787037	218.304
0.946944444	218.233
0.948101852	218.147
0.949259259	218.066
0.950416667	217.983
0.951574074	217.903
0.952731481	217.829
0.953888889	217.749
0.955046296	217.671
0.956203704	217.579
0.957361111	217.495
0.958518519	217.421
0.959675926	217.338
0.960833333	217.265
0.961990741	217.189
0.963148148	217.104
0.964305556	217.026
0.965462963	216.946
0.96662037	216.868
0.967777778	216.793
0.968935185	216.708
0.970092593	216.625
0.97125	216.53
0.972407407	216.451
0.973564815	216.376
0.974722222	216.296
0.97587963	216.214
0.977037037	216.139
0.978194444	216.059
0.979351852	215.976
0.980509259	215.899
0.981666667	215.818
0.982824074	215.739
0.983981481	215.661
0.985138889	215.572
0.986296296	215.493
0.987453704	215.416
0.988611111	215.333
0.989768519	215.263
0.990925926	215.183
0.992083333	215.096
0.993240741	215.025
0.994398148	214.931
0.995555556	214.854
0.996712963	214.768
0.99787037	214.688
0.999027778	214.613
1.000185185	214.528
1.001342593	214.451
1.0025	214.38
1.003657407	214.303
1.004814815	214.219
1.005972222	214.148
1.00712963	214.058
1.008287037	213.975
1.009444444	213.882
1.010601852	213.802
1.011759259	213.724
1.012916667	213.651
1.014074074	213.572
1.015231481	213.486
1.016388889	213.411
1.017546296	213.338
1.018703704	213.256
1.019861111	213.18
1.021018519	213.097
1.022175926	213.016
1.023333333	212.929
1.024490741	212.848
1.025648148	212.765
1.026805556	212.689
1.027962963	212.614
1.02912037	212.533
1.030277778	212.457
1.031435185	212.376
1.032592593	212.288
1.03375	212.206
1.034907407	212.129
1.036064815	212.052
1.037222222	211.975
1.03837963	211.888
1.039537037	211.811
1.040694444	211.733
1.041851852	211.661
1.043009259	211.586
1.044166667	211.497
1.045324074	211.413
1.046481481	211.324
1.047638889	211.245
1.048796296	211.165
1.049953704	211.09
1.051111111	211.016
1.052268519	210.928
1.053425926	210.855
1.054583333	210.773
1.055740741	210.693
1.056898148	210.614
1.058055556	210.533
1.059212963	210.45
1.06037037	210.37
1.061527778	210.287
1.062685185	210.21
1.063842593	210.138
1.065	210.058
1.066157407	209.979
1.067314815	209.892
1.068472222	209.808
1.06962963	209.728
1.070787037	209.651
1.071944444	209.577
1.073101852	209.494
1.074259259	209.412
1.075416667	209.329
1.076574074	209.252
1.077731481	209.176
1.078888889	209.101
1.080046296	209.022
1.081203704	208.931
1.082361111	208.845
1.083518519	208.772
1.084675926	208.694
1.085833333	208.618
1.086990741	208.541
1.088148148	208.468
1.089305556	208.386
1.090462963	208.308
1.09162037	208.225
1.092777778	208.151
1.093935185	208.069
1.095092593	207.989
1.09625	207.9
1.097407407	207.824
1.098564815	207.746
1.099722222	207.676
1.10087963	207.599
1.102037037	207.524
1.103194444	207.434
1.104351852	207.346
1.105509259	207.268
1.106666667	207.192
1.107824074	207.112
1.108981481	207.04
1.110138889	206.959
1.111296296	206.883
1.112453704	206.805
1.113611111	206.726
1.114768519	206.652
1.115925926	206.572
1.117083333	206.487
1.118240741	206.397
1.119398148	206.315
1.120555556	206.241
1.121712963	206.166
1.12287037	206.094
1.124027778	206.01
1.125185185	205.932
1.126342593	205.848
1.1275	205.772
1.128657407	205.696
1.129814815	205.616
1.130972222	205.53
1.13212963	205.451
1.133287037	205.374
1.134444444	205.294
1.135601852	205.215
1.136759259	205.142
1.137916667	205.055
1.139074074	204.974
1.140231481	204.896
1.141388889	204.816
1.142546296	204.741
1.143703704	204.662
1.144861111	204.58
1.146018519	204.495
1.147175926	204.418
1.148333333	204.345
1.149490741	204.265
1.150648148	204.175
1.151805556	204.098
1.152962963	204.016
1.15412037	203.936
1.155277778	203.859
1.156435185	203.783
1.157592593	203.703
1.15875	203.612
1.159907407	203.532
1.161064815	203.45
1.162222222	203.37
1.16337963	203.292
1.164537037	203.206
1.165694444	203.129
1.166851852	203.053
1.168009259	202.982
1.169166667	202.901
1.170324074	202.815
1.171481481	202.722
1.172638889	202.641
1.173796296	202.562
1.174953704	202.485
1.176111111	202.401
1.177268519	202.318
1.178425926	202.237
1.179583333	202.158
1.180740741	202.082
1.181898148	202.008
1.183055556	201.928
1.184212963	201.841
1.18537037	201.755
1.186527778	201.668
1.187685185	201.588
1.188842593	201.512
1.19	201.427
1.191157407	201.353
1.192314815	201.272
1.193472222	201.189
1.19462963	201.109
1.195787037	201.026
1.196944444	200.943
1.198101852	200.854
1.199259259	200.775
1.200416667	200.701
1.201574074	200.621
1.202731481	200.542
1.203888889	200.453
1.205046296	200.368
1.206203704	200.29
1.207361111	200.206
1.208518519	200.127
1.209675926	200.027
1.210833333	199.945
1.211990741	199.868
1.213148148	199.793
1.214305556	199.709
1.215462963	199.629
1.21662037	199.541
1.217777778	199.459
1.218935185	199.381
1.220092593	199.3
1.22125	199.218
1.222407407	199.137
1.223564815	199.048
1.224722222	198.961
1.22587963	198.878
1.227037037	198.804
1.228194444	198.722
1.229351852	198.634
1.230509259	198.547
1.231666667	198.462
1.232824074	198.382
1.233981481	198.31
1.235138889	198.235
1.236296296	198.155
1.237453704	198.061
1.238611111	197.976
1.239768519	197.891
1.240925926	197.81
1.242083333	197.732
1.243240741	197.652
1.244398148	197.569
1.245555556	197.484
1.246712963	197.398
1.24787037	197.315
1.249027778	197.237
1.250185185	197.149
1.251342593	197.064
1.2525	196.981
1.253657407	196.908
1.254814815	196.829
1.255972222	196.752
1.25712963	196.673
1.258287037	196.579
1.259444444	196.497
1.260601852	196.416
1.261759259	196.33
1.262916667	196.244
1.264074074	196.154
1.265231481	196.079
1.266388889	196.001
1.267546296	195.925
1.268703704	195.845
1.269861111	195.767
1.271018519	195.684
1.272175926	195.594
1.273333333	195.513
1.274490741	195.436
1.275648148	195.354
1.276805556	195.268
1.277962963	195.185
1.27912037	195.117
1.280277778	195.033
1.281435185	194.948
1.282592593	194.864
1.28375	194.777
1.284907407	194.7
1.286064815	194.627
1.287222222	194.55
1.28837963	194.473
1.289537037	194.377
1.290694444	194.295
1.291851852	194.219
1.293009259	194.139
1.294166667	194.06
1.295324074	193.974
1.296481481	193.891
1.297638889	193.808
1.298796296	193.73
1.299953704	193.655
1.301111111	193.568
1.302268519	193.485
1.303425926	193.407
1.304583333	193.328
1.305740741	193.249
1.306898148	193.17
1.308055556	193.083
1.309212963	193.005
1.31037037	192.918
1.311527778	192.83
1.312685185	192.752
1.313842593	192.672
1.315	192.588
1.316157407	192.505
1.317314815	192.433
1.318472222	192.357
1.31962963	192.287
1.320787037	192.207
1.321944444	192.114
1.323101852	192.028
1.324259259	191.938
1.325416667	191.858
1.326574074	191.779
1.327731481	191.698
1.328888889	191.617
1.330046296	191.541
1.331203704	191.465
1.332361111	191.387
1.333518519	191.308
1.334675926	191.209
1.335833333	191.123
1.336990741	191.039
1.338148148	190.962
1.339305556	190.889
1.340462963	190.81
1.34162037	190.725
1.342777778	190.642
1.343935185	190.569
1.345092593	190.485
1.34625	190.393
1.347407407	190.302
1.348564815	190.219
1.349722222	190.14
1.35087963	190.065
1.352037037	189.992
1.353194444	189.91
1.354351852	189.829
1.355509259	189.75
1.356666667	189.666
1.357824074	189.594
1.358981481	189.495
1.360138889	189.401
1.361296296	189.318
1.362453704	189.234
1.363611111	189.156
1.364768519	189.088
1.365925926	189
1.367083333	188.922
1.368240741	188.847
1.369398148	188.771
1.370555556	188.681
1.371712963	188.592
1.37287037	188.502
1.374027778	188.42
1.375185185	188.339
1.376342593	188.256
1.3775	188.179
1.378657407	188.098
1.379814815	188.013
1.380972222	187.943
1.38212963	187.86
1.383287037	187.768
1.384444444	187.677
1.385601852	187.596
1.386759259	187.51
1.387916667	187.431
1.389074074	187.349
1.390231481	187.27
1.391388889	187.195
1.392546296	187.112
1.393703704	187.029
1.394861111	186.938
1.396018519	186.845
1.397175926	186.759
1.398333333	186.679
1.399490741	186.597
1.400648148	186.523
1.401805556	186.449
1.402962963	186.372
1.40412037	186.285
1.405277778	186.194
1.406435185	186.111
1.407592593	186.018
1.40875	185.939
1.409907407	185.855
1.411064815	185.771
1.412222222	185.688
1.41337963	185.607
1.414537037	185.528
1.415694444	185.444
1.416851852	185.366
1.418009259	185.289
1.419166667	185.202
1.420324074	185.121
1.421481481	185.032
1.422638889	184.947
1.423796296	184.86
1.424953704	184.773
1.426111111	184.691
1.427268519	184.613
1.428425926	184.534
1.429583333	184.46
1.430740741	184.374
1.431898148	184.295
1.433055556	184.207
1.434212963	184.123
1.43537037	184.038
1.436527778	183.945
1.437685185	183.863
1.438842593	183.783
1.44	183.707
1.441157407	183.634
1.442314815	183.553
1.443472222	183.463
1.44462963	183.371
1.445787037	183.292
1.446944444	183.209
1.448101852	183.12
1.449259259	183.042
1.450416667	182.968
1.451574074	182.894
1.452731481	182.814
1.453888889	182.732
1.455046296	182.647
1.456203704	182.558
1.457361111	182.472
1.458518519	182.383
1.459675926	182.302
1.460833333	182.22
1.461990741	182.145
1.463148148	182.068
1.464305556	181.995
1.465462963	181.916
1.46662037	181.838
1.467777778	181.756
1.468935185	181.668
1.470092593	181.578
1.47125	181.492
1.472407407	181.412
1.473564815	181.332
1.474722222	181.245
1.47587963	181.167
1.477037037	181.092
1.478194444	181.025
1.479351852	180.942
1.480509259	180.861
1.481666667	180.774
1.482824074	180.69
1.483981481	180.602
1.485138889	180.513
1.486296296	180.432
1.487453704	180.354
1.488611111	180.279
1.489768519	180.203
1.490925926	180.128
1.492083333	180.048
1.493240741	179.953
1.494398148	179.87
1.495555556	179.783
1.496712963	179.695
1.49787037	179.617
1.499027778	179.539
1.500185185	179.466
1.501342593	179.386
1.5025	179.314
1.503657407	179.226
1.504814815	179.137
1.505972222	179.048
1.50712963	178.962
1.508287037	178.877
1.509444444	178.798
1.510601852	178.717
1.511759259	178.642
1.512916667	178.57
1.514074074	178.49
1.515231481	178.402
1.516388889	178.311
1.517546296	178.224
1.518703704	178.141
1.519861111	178.056
1.521018519	177.973
1.522175926	177.892
1.523333333	177.817
1.524490741	177.733
1.525648148	177.652
1.526805556	177.577
1.527962963	177.496
1.52912037	177.412
1.530277778	177.323
1.531435185	177.237
1.532592593	177.147
1.53375	177.06
1.534907407	176.976
1.536064815	176.899
1.537222222	176.814
1.53837963	176.741
1.539537037	176.666
1.540694444	176.577
1.541851852	176.484
1.543009259	176.398
1.544166667	176.309
1.545324074	176.226
1.546481481	176.144
1.547638889	176.066
1.548796296	175.985
1.549953704	175.91
1.551111111	175.828
1.552268519	175.74
1.553425926	175.642
1.554583333	175.558
1.555740741	175.479
1.556898148	175.394
1.558055556	175.317
1.559212963	175.237
1.56037037	175.151
1.561527778	175.066
1.562685185	174.982
1.563842593	174.891
1.565	174.8
1.566157407	174.719
1.567314815	174.632
1.568472222	174.55
1.56962963	174.477
1.570787037	174.396
1.571944444	174.308
1.573101852	174.219
1.574259259	174.136
1.575416667	174.043
1.576574074	173.959
1.577731481	173.874
1.578888889	173.788
1.580046296	173.704
1.581203704	173.622
1.582361111	173.54
1.583518519	173.455
1.584675926	173.375
1.585833333	173.294
1.586990741	173.206
1.588148148	173.12
1.589305556	173.026
1.590462963	172.934
1.59162037	172.852
1.592777778	172.775
1.593935185	172.696
1.595092593	172.616
1.59625	172.535
1.597407407	172.443
1.598564815	172.353
1.599722222	172.27
1.60087963	172.182
1.602037037	172.095
1.603194444	172.008
1.604351852	171.923
1.605509259	171.847
1.606666667	171.771
1.607824074	171.687
1.608981481	171.593
1.610138889	171.499
1.611296296	171.415
1.612453704	171.332
1.613611111	171.249
1.614768519	171.173
1.615925926	171.089
1.617083333	171.013
1.618240741	170.934
1.619398148	170.842
1.620555556	170.744
1.621712963	170.654
1.62287037	170.57
1.624027778	170.489
1.625185185	170.404
1.626342593	170.327
1.6275	170.245
1.628657407	170.164
1.629814815	170.083
1.630972222	169.994
1.63212963	169.907
1.633287037	169.811
1.634444444	169.725
1.635601852	169.632
1.636759259	169.555
1.637916667	169.478
1.639074074	169.405
1.640231481	169.325
1.641388889	169.242
1.642546296	169.142
1.643703704	169.049
1.644861111	168.967
1.646018519	168.88
1.647175926	168.8
1.648333333	168.723
1.649490741	168.648
1.650648148	168.561
1.651805556	168.476
1.652962963	168.385
1.65412037	168.295
1.655277778	168.217
1.656435185	168.133
1.657592593	168.048
1.65875	167.967
1.659907407	167.888
1.661064815	167.801
1.662222222	167.717
1.66337963	167.628
1.664537037	167.537
1.665694444	167.458
1.666851852	167.377
1.668009259	167.29
1.669166667	167.207
1.670324074	167.123
1.671481481	167.039
1.672638889	166.963
1.673796296	166.882
1.674953704	166.783
1.676111111	166.693
1.677268519	166.607
1.678425926	166.523
1.679583333	166.442
1.680740741	166.358
1.681898148	166.287
1.683055556	166.205
1.684212963	166.12
1.68537037	166.021
1.686527778	165.931
1.687685185	165.842
1.688842593	165.763
1.69	165.675
1.691157407	165.597
1.692314815	165.521
1.693472222	165.442
1.69462963	165.355
1.695787037	165.256
1.696944444	165.167
1.698101852	165.08
1.699259259	165.001
1.700416667	164.92
1.701574074	164.835
1.702731481	164.749
1.703888889	164.664
1.705046296	164.587
1.706203704	164.498
1.707361111	164.412
1.708518519	164.315
1.709675926	164.226
1.710833333	164.141
1.711990741	164.061
1.713148148	163.973
1.714305556	163.898
1.715462963	163.82
1.71662037	163.731
1.717777778	163.639
1.718935185	163.546
1.720092593	163.46
1.72125	163.372
1.722407407	163.286
1.723564815	163.203
1.724722222	163.122
1.72587963	163.034
1.727037037	162.951
1.728194444	162.865
1.729351852	162.779
1.730509259	162.689
1.731666667	162.599
1.732824074	162.51
1.733981481	162.418
1.735138889	162.341
1.736296296	162.257
1.737453704	162.169
1.738611111	162.085
1.739768519	162.01
1.740925926	161.912
1.742083333	161.826
1.743240741	161.739
1.744398148	161.648
1.745555556	161.56
1.746712963	161.479
1.74787037	161.4
1.749027778	161.319
1.750185185	161.229
1.751342593	161.131
1.7525	161.038
1.753657407	160.948
1.754814815	160.865
1.755972222	160.787
1.75712963	160.704
1.758287037	160.629
1.759444444	160.55
1.760601852	160.455
1.761759259	160.355
1.762916667	160.262
1.764074074	160.179
1.765231481	160.095
1.766388889	160.012
1.767546296	159.93
1.768703704	159.846
1.769861111	159.755
1.771018519	159.67
1.772175926	159.581
1.773333333	159.494
1.774490741	159.411
1.775648148	159.328
1.776805556	159.241
1.777962963	159.155
1.77912037	159.065
1.780277778	158.972
1.781435185	158.886
1.782592593	158.808
1.78375	158.725
1.784907407	158.646
1.786064815	158.557
1.787222222	158.468
1.78837963	158.39
1.789537037	158.294
1.790694444	158.207
1.791851852	158.118
1.793009259	158.03
1.794166667	157.948
1.795324074	157.867
1.796481481	157.781
1.797638889	157.702
1.798796296	157.612
1.799953704	157.522
1.801111111	157.432
1.802268519	157.346
1.803425926	157.257
1.804583333	157.172
1.805740741	157.096
1.806898148	157.016
1.808055556	156.939
1.809212963	156.847
1.81037037	156.752
1.811527778	156.658
1.812685185	156.574
1.813842593	156.487
1.815	156.406
1.816157407	156.33
1.817314815	156.248
1.818472222	156.155
1.81962963	156.063
1.820787037	155.978
1.821944444	155.887
1.823101852	155.81
1.824259259	155.728
1.825416667	155.651
1.826574074	155.568
1.827731481	155.477
1.828888889	155.384
1.830046296	155.299
1.831203704	155.211
1.832361111	155.132
1.833518519	155.053
1.834675926	154.965
1.835833333	154.884
1.836990741	154.806
1.838148148	154.709
1.839305556	154.626
1.840462963	154.539
1.84162037	154.451
1.842777778	154.362
1.843935185	154.278
1.845092593	154.2
1.84625	154.123
1.847407407	154.04
1.848564815	153.952
1.849722222	153.858
1.85087963	153.767
1.852037037	153.677
1.853194444	153.595
1.854351852	153.513
1.855509259	153.437
1.856666667	153.36
1.857824074	153.267
1.858981481	153.176
1.860138889	153.084
1.861296296	152.993
1.862453704	152.913
1.863611111	152.835
1.864768519	152.758
1.865925926	152.668
1.867083333	152.585
1.868240741	152.49
1.869398148	152.402
1.870555556	152.31
1.871712963	152.23
1.87287037	152.151
1.874027778	152.069
1.875185185	151.981
1.876342593	151.898
1.8775	151.801
1.878657407	151.713
1.879814815	151.626
1.880972222	151.539
1.88212963	151.458
1.883287037	151.371
1.884444444	151.291
1.885601852	151.208
1.886759259	151.122
1.887916667	151.032
1.889074074	150.938
1.890231481	150.843
1.891388889	150.761
1.892546296	150.674
1.893703704	150.597
1.894861111	150.519
1.896018519	150.427
1.897175926	150.336
1.898333333	150.24
1.899490741	150.155
1.900648148	150.069
1.901805556	149.986
1.902962963	149.901
1.90412037	149.818
1.905277778	149.721
1.906435185	149.625
1.907592593	149.538
1.90875	149.454
1.909907407	149.371
1.911064815	149.285
1.912222222	149.198
1.91337963	149.102
1.914537037	149.017
1.915694444	148.926
1.916851852	148.838
1.918009259	148.755
1.919166667	148.672
1.920324074	148.579
1.921481481	148.495
1.922638889	148.408
1.923796296	148.322
1.924953704	148.237
1.926111111	148.144
1.927268519	148.048
1.928425926	147.963
1.929583333	147.876
1.930740741	147.791
1.931898148	147.712
1.933055556	147.63
1.934212963	147.55
1.93537037	147.447
1.936527778	147.348
1.937685185	147.257
1.938842593	147.171
1.94	147.09
1.941157407	147.013
1.942314815	146.929
1.943472222	146.847
1.94462963	146.747
1.945787037	146.652
1.946944444	146.564
1.948101852	146.473
1.949259259	146.388
1.950416667	146.307
1.951574074	146.222
1.952731481	146.146
1.953888889	146.051
1.955046296	145.961
1.956203704	145.869
1.957361111	145.777
1.958518519	145.685
1.959675926	145.605
1.960833333	145.522
1.961990741	145.442
1.963148148	145.363
1.964305556	145.261
1.965462963	145.165
1.96662037	145.078
1.967777778	144.991
1.968935185	144.908
1.970092593	144.828
1.97125	144.743
1.972407407	144.659
1.973564815	144.561
1.974722222	144.469
1.97587963	144.383
1.977037037	144.298
1.978194444	144.216
1.979351852	144.128
1.980509259	144.042
1.981666667	143.952
1.982824074	143.86
1.983981481	143.772
1.985138889	143.684
1.986296296	143.595
1.987453704	143.514
1.988611111	143.424
1.989768519	143.341
1.990925926	143.261
1.992083333	143.166
1.993240741	143.071
1.994398148	142.979
1.995555556	142.894
1.996712963	142.806
1.99787037	142.722
1.999027778	142.649
2.000185185	142.568
2.001342593	142.472
2.0025	142.373
2.003657407	142.28
2.004814815	142.195
2.005972222	142.109
2.00712963	142.032
2.008287037	141.95
2.009444444	141.868
2.010601852	141.776
2.011759259	141.676
2.012916667	141.585
2.014074074	141.497
2.015231481	141.418
2.016388889	141.337
2.017546296	141.252
2.018703704	141.163
2.019861111	141.068
2.021018519	140.978
2.022175926	140.888
2.023333333	140.805
2.024490741	140.714
2.025648148	140.632
2.026805556	140.551
2.027962963	140.454
2.02912037	140.367
2.030277778	140.271
2.031435185	140.189
2.032592593	140.104
2.03375	140.015
2.034907407	139.934
2.036064815	139.849
2.037222222	139.752
2.03837963	139.659
2.039537037	139.567
2.040694444	139.48
2.041851852	139.396
2.043009259	139.309
2.044166667	139.233
2.045324074	139.149
2.046481481	139.048
2.047638889	138.954
2.048796296	138.861
2.049953704	138.776
2.051111111	138.695
2.052268519	138.609
2.053425926	138.529
2.054583333	138.448
2.055740741	138.348
2.056898148	138.251
2.058055556	138.164
2.059212963	138.078
2.06037037	137.996
2.061527778	137.912
2.062685185	137.831
2.063842593	137.739
2.065	137.641
2.066157407	137.547
2.067314815	137.462
2.068472222	137.377
2.06962963	137.294
2.070787037	137.208
2.071944444	137.119
2.073101852	137.026
2.074259259	136.929
2.075416667	136.838
2.076574074	136.753
2.077731481	136.664
2.078888889	136.579
2.080046296	136.498
2.081203704	136.41
2.082361111	136.313
2.083518519	136.218
2.084675926	136.124
2.085833333	136.039
2.086990741	135.958
2.088148148	135.874
2.089305556	135.792
2.090462963	135.7
2.09162037	135.604
2.092777778	135.508
2.093935185	135.416
2.095092593	135.333
2.09625	135.246
2.097407407	135.167
2.098564815	135.081
2.099722222	134.986
2.10087963	134.893
2.102037037	134.8
2.103194444	134.713
2.104351852	134.627
2.105509259	134.543
2.106666667	134.461
2.107824074	134.372
2.108981481	134.276
2.110138889	134.18
2.111296296	134.099
2.112453704	134.012
2.113611111	133.927
2.114768519	133.843
2.115925926	133.757
2.117083333	133.654
2.118240741	133.566
2.119398148	133.477
2.120555556	133.396
2.121712963	133.308
2.12287037	133.227
2.124027778	133.148
2.125185185	133.044
2.126342593	132.953
2.1275	132.859
2.128657407	132.772
2.129814815	132.688
2.130972222	132.608
2.13212963	132.521
2.133287037	132.424
2.134444444	132.332
2.135601852	132.246
2.136759259	132.16
2.137916667	132.072
2.139074074	131.985
2.140231481	131.899
2.141388889	131.814
2.142546296	131.717
2.143703704	131.631
2.144861111	131.538
2.146018519	131.453
2.147175926	131.37
2.148333333	131.284
2.149490741	131.188
2.150648148	131.09
2.151805556	131.001
2.152962963	130.917
2.15412037	130.832
2.155277778	130.747
2.156435185	130.662
2.157592593	130.569
2.15875	130.471
2.159907407	130.38
2.161064815	130.289
2.162222222	130.207
2.16337963	130.125
2.164537037	130.041
2.165694444	129.942
2.166851852	129.848
2.168009259	129.757
2.169166667	129.672
2.170324074	129.581
2.171481481	129.494
2.172638889	129.412
2.173796296	129.318
2.174953704	129.223
2.176111111	129.135
2.177268519	129.049
2.178425926	128.964
2.179583333	128.881
2.180740741	128.784
2.181898148	128.688
2.183055556	128.596
2.184212963	128.508
2.18537037	128.426
2.186527778	128.34
2.187685185	128.256
2.188842593	128.16
2.19	128.064
2.191157407	127.971
2.192314815	127.887
2.193472222	127.798
2.19462963	127.712
2.195787037	127.631
2.196944444	127.532
2.198101852	127.441
2.199259259	127.346
2.200416667	127.26
2.201574074	127.177
2.202731481	127.085
2.203888889	127.004
2.205046296	126.901
2.206203704	126.81
2.207361111	126.721
2.208518519	126.634
2.209675926	126.55
2.210833333	126.466
2.211990741	126.374
2.213148148	126.277
2.214305556	126.18
2.215462963	126.091
2.21662037	126.007
2.217777778	125.924
2.218935185	125.843
2.220092593	125.748
2.22125	125.651
2.222407407	125.557
2.223564815	125.468
2.224722222	125.382
2.22587963	125.298
2.227037037	125.213
2.228194444	125.113
2.229351852	125.019
2.230509259	124.925
2.231666667	124.838
2.232824074	124.752
2.233981481	124.666
2.235138889	124.577
2.236296296	124.476
2.237453704	124.382
2.238611111	124.291
2.239768519	124.207
2.240925926	124.122
2.242083333	124.031
2.243240741	123.935
2.244398148	123.838
2.245555556	123.741
2.246712963	123.655
2.24787037	123.567
2.249027778	123.485
2.250185185	123.398
2.251342593	123.3
2.2525	123.201
2.253657407	123.108
2.254814815	123.019
2.255972222	122.931
2.25712963	122.848
2.258287037	122.749
2.259444444	122.651
2.260601852	122.56
2.261759259	122.475
2.262916667	122.385
2.264074074	122.303
2.265231481	122.213
2.266388889	122.109
2.267546296	122.013
2.268703704	121.927
2.269861111	121.844
2.271018519	121.753
2.272175926	121.671
2.273333333	121.572
2.274490741	121.48
2.275648148	121.38
2.276805556	121.291
2.277962963	121.202
2.27912037	121.115
2.280277778	121.028
2.281435185	120.932
2.282592593	120.836
2.28375	120.749
2.284907407	120.664
2.286064815	120.571
2.287222222	120.487
2.28837963	120.387
2.289537037	120.289
2.290694444	120.197
2.291851852	120.11
2.293009259	120.027
2.294166667	119.945
2.295324074	119.843
2.296481481	119.748
2.297638889	119.649
2.298796296	119.562
2.299953704	119.476
2.301111111	119.395
2.302268519	119.295
2.303425926	119.2
2.304583333	119.108
2.305740741	119.019
2.306898148	118.932
2.308055556	118.844
2.309212963	118.743
2.31037037	118.647
2.311527778	118.557
2.312685185	118.468
2.313842593	118.382
2.315	118.294
2.316157407	118.192
2.317314815	118.098
2.318472222	118.006
2.31962963	117.916
2.320787037	117.827
2.321944444	117.74
2.323101852	117.65
2.324259259	117.55
2.325416667	117.455
2.326574074	117.364
2.327731481	117.274
2.328888889	117.187
2.330046296	117.091
2.331203704	116.995
2.332361111	116.9
2.333518519	116.813
2.334675926	116.726
2.335833333	116.64
2.336990741	116.546
2.338148148	116.446
2.339305556	116.35
2.340462963	116.261
2.34162037	116.174
2.342777778	116.092
2.343935185	116.003
2.345092593	115.901
2.34625	115.807
2.347407407	115.715
2.348564815	115.628
2.349722222	115.54
2.35087963	115.455
2.352037037	115.356
2.353194444	115.258
2.354351852	115.166
2.355509259	115.079
2.356666667	114.992
2.357824074	114.909
2.358981481	114.807
2.360138889	114.706
2.361296296	114.619
2.362453704	114.529
2.363611111	114.445
2.364768519	114.359
2.365925926	114.256
2.367083333	114.16
2.368240741	114.069
2.369398148	113.98
2.370555556	113.896
2.371712963	113.808
2.37287037	113.708
2.374027778	113.614
2.375185185	113.522
2.376342593	113.436
2.3775	113.346
2.378657407	113.255
2.379814815	113.153
2.380972222	113.06
2.38212963	112.969
2.383287037	112.881
2.384444444	112.794
2.385601852	112.698
2.386759259	112.606
2.387916667	112.516
2.389074074	112.419
2.390231481	112.333
2.391388889	112.239
2.392546296	112.148
2.393703704	112.052
2.394861111	111.962
2.396018519	111.873
2.397175926	111.78
2.398333333	111.691
2.399490741	111.602
2.400648148	111.502
2.401805556	111.409
2.402962963	111.318
2.40412037	111.229
2.405277778	111.137
2.406435185	111.045
2.407592593	110.953
2.40875	110.864
2.409907407	110.77
2.411064815	110.672
2.412222222	110.585
2.41337963	110.486
2.414537037	110.4
2.415694444	110.309
2.416851852	110.214
2.418009259	110.125
2.419166667	110.032
2.420324074	109.94
2.421481481	109.845
2.422638889	109.753
2.423796296	109.659
2.424953704	109.572
2.426111111	109.482
2.427268519	109.391
2.428425926	109.299
2.429583333	109.209
2.430740741	109.113
2.431898148	109.021
2.433055556	108.929
2.434212963	108.842
2.43537037	108.752
2.436527778	108.655
2.437685185	108.567
2.438842593	108.475
2.44	108.38
2.441157407	108.289
2.442314815	108.198
2.443472222	108.106
2.44462963	108.017
2.445787037	107.922
2.446944444	107.835
2.448101852	107.738
2.449259259	107.647
2.450416667	107.554
2.451574074	107.462
2.452731481	107.371
2.453888889	107.282
2.455046296	107.186
2.456203704	107.094
2.457361111	107.009
2.458518519	106.905
2.459675926	106.811
2.460833333	106.722
2.461990741	106.625
2.463148148	106.537
2.464305556	106.443
2.465462963	106.356
2.46662037	106.262
2.467777778	106.164
2.468935185	106.071
2.470092593	105.981
2.47125	105.89
2.472407407	105.795
2.473564815	105.703
2.474722222	105.613
2.47587963	105.524
2.477037037	105.422
2.478194444	105.331
2.479351852	105.237
2.480509259	105.144
2.481666667	105.054
2.482824074	104.957
2.483981481	104.868
2.485138889	104.778
2.486296296	104.674
2.487453704	104.585
2.488611111	104.488
2.489768519	104.392
2.490925926	104.304
2.492083333	104.21
2.493240741	104.119
2.494398148	104.026
2.495555556	103.924
2.496712963	103.836
2.49787037	103.737
2.499027778	103.642
2.500185185	103.555
2.501342593	103.454
2.5025	103.366
2.503657407	103.271
2.504814815	103.176
2.505972222	103.084
2.50712963	102.983
2.508287037	102.893
2.509444444	102.801
2.510601852	102.706
2.511759259	102.616
2.512916667	102.52
2.514074074	102.427
2.515231481	102.333
2.516388889	102.234
2.517546296	102.143
2.518703704	102.047
2.519861111	101.954
2.521018519	101.861
2.522175926	101.763
2.523333333	101.676
2.524490741	101.574
2.525648148	101.478
2.526805556	101.389
2.527962963	101.293
2.52912037	101.197
2.530277778	101.101
2.531435185	101.006
2.532592593	100.913
2.53375	100.815
2.534907407	100.718
2.536064815	100.621
2.537222222	100.526
2.53837963	100.431
2.539537037	100.336
2.540694444	100.241
2.541851852	100.141
2.543009259	100.046
2.544166667	99.952
2.545324074	99.857
2.546481481	99.762
2.547638889	99.662
2.548796296	99.57
2.549953704	99.474
2.551111111	99.378
2.552268519	99.284
2.553425926	99.18
2.554583333	99.089
2.555740741	98.992
2.556898148	98.895
2.558055556	98.799
2.559212963	98.703
2.56037037	98.602
2.561527778	98.503
2.562685185	98.412
2.563842593	98.311
2.565	98.212
2.566157407	98.121
2.567314815	98.021
2.568472222	97.924
2.56962963	97.824
2.570787037	97.729
2.571944444	97.631
2.573101852	97.532
2.574259259	97.438
2.575416667	97.338
2.576574074	97.244
2.577731481	97.139
2.578888889	97.042
2.580046296	96.944
2.581203704	96.851
2.582361111	96.75
2.583518519	96.655
2.584675926	96.555
2.585833333	96.454
2.586990741	96.353
2.588148148	96.254
2.589305556	96.166
2.590462963	96.062
2.59162037	95.966
2.592777778	95.868
2.593935185	95.765
2.595092593	95.664
2.59625	95.567
2.597407407	95.477
2.598564815	95.37
2.599722222	95.277
2.60087963	95.176
2.602037037	95.07
2.603194444	94.972
2.604351852	94.874
2.605509259	94.776
2.606666667	94.673
2.607824074	94.58
2.608981481	94.477
2.610138889	94.376
2.611296296	94.273
2.612453704	94.178
2.613611111	94.073
2.614768519	93.976
2.615925926	93.877
2.617083333	93.775
2.618240741	93.674
2.619398148	93.572
2.620555556	93.473
2.621712963	93.372
2.62287037	93.278
2.624027778	93.174
2.625185185	93.076
2.626342593	92.972
2.6275	92.874
2.628657407	92.779
2.629814815	92.679
2.630972222	92.582
2.63212963	92.484
2.633287037	92.388
2.634444444	92.284
2.635601852	92.183
2.636759259	92.089
2.637916667	91.991
2.639074074	91.893
2.640231481	91.793
2.641388889	91.698
2.642546296	91.586
2.643703704	91.493
2.644861111	91.394
2.646018519	91.298
2.647175926	91.196
2.648333333	91.1
2.649490741	90.999
2.650648148	90.894
2.651805556	90.798
2.652962963	90.696
2.65412037	90.6
2.655277778	90.504
2.656435185	90.402
2.657592593	90.298
2.65875	90.2
2.659907407	90.099
2.661064815	89.997
2.662222222	89.898
2.66337963	89.8
2.664537037	89.7
2.665694444	89.599
2.666851852	89.496
2.668009259	89.398
2.669166667	89.294
2.670324074	89.199
2.671481481	89.097
2.672638889	88.996
2.673796296	88.899
2.674953704	88.795
2.676111111	88.694
2.677268519	88.594
2.678425926	88.494
2.679583333	88.393
2.680740741	88.293
2.681898148	88.19
2.683055556	88.09
2.684212963	87.987
2.68537037	87.89
2.686527778	87.788
2.687685185	87.691
2.688842593	87.589
2.69	87.488
2.691157407	87.387
2.692314815	87.287
2.693472222	87.183
2.69462963	87.085
2.695787037	86.981
2.696944444	86.882
2.698101852	86.775
2.699259259	86.676
2.700416667	86.575
2.701574074	86.476
2.702731481	86.373
2.703888889	86.272
2.705046296	86.171
2.706203704	86.066
2.707361111	85.966
2.708518519	85.868
2.709675926	85.764
2.710833333	85.658
2.711990741	85.559
2.713148148	85.452
2.714305556	85.349
2.715462963	85.246
2.71662037	85.148
2.717777778	85.044
2.718935185	84.945
2.720092593	84.836
2.72125	84.735
2.722407407	84.633
2.723564815	84.536
2.724722222	84.43
2.72587963	84.332
2.727037037	84.22
2.728194444	84.117
2.729351852	84.009
2.730509259	83.911
2.731666667	83.808
2.732824074	83.708
2.733981481	83.601
2.735138889	83.498
2.736296296	83.392
2.737453704	83.29
2.738611111	83.189
2.739768519	83.087
2.740925926	82.983
2.742083333	82.878
2.743240741	82.768
2.744398148	82.664
2.745555556	82.562
2.746712963	82.457
2.74787037	82.355
2.749027778	82.246
2.750185185	82.144
2.751342593	82.038
2.7525	81.937
2.753657407	81.831
2.754814815	81.726
2.755972222	81.624
2.75712963	81.514
2.758287037	81.406
2.759444444	81.3
2.760601852	81.195
2.761759259	81.086
2.762916667	80.985
2.764074074	80.879
2.765231481	80.77
2.766388889	80.668
2.767546296	80.564
2.768703704	80.46
2.769861111	80.357
2.771018519	80.254
2.772175926	80.142
2.773333333	80.034
2.774490741	79.925
2.775648148	79.823
2.776805556	79.72
2.777962963	79.615
2.77912037	79.505
2.780277778	79.4
2.781435185	79.295
2.782592593	79.191
2.78375	79.085
2.784907407	78.982
2.786064815	78.877
2.787222222	78.763
2.78837963	78.658
2.789537037	78.551
2.790694444	78.445
2.791851852	78.338
2.793009259	78.234
2.794166667	78.125
2.795324074	78.02
2.796481481	77.917
2.797638889	77.811
2.798796296	77.707
2.799953704	77.601
2.801111111	77.493
2.802268519	77.384
2.803425926	77.275
2.804583333	77.168
2.805740741	77.058
2.806898148	76.955
2.808055556	76.845
2.809212963	76.737
2.81037037	76.635
2.811527778	76.528
2.812685185	76.424
2.813842593	76.315
2.815	76.212
2.816157407	76.102
2.817314815	75.991
2.818472222	75.88
2.81962963	75.771
2.820787037	75.662
2.821944444	75.556
2.823101852	75.449
2.824259259	75.345
2.825416667	75.234
2.826574074	75.129
2.827731481	75.022
2.828888889	74.915
2.830046296	74.811
2.831203704	74.694
2.832361111	74.582
2.833518519	74.472
2.834675926	74.362
2.835833333	74.254
2.836990741	74.147
2.838148148	74.035
2.839305556	73.928
2.840462963	73.818
2.84162037	73.712
2.842777778	73.603
2.843935185	73.491
2.845092593	73.38
2.84625	73.266
2.847407407	73.154
2.848564815	73.045
2.849722222	72.934
2.85087963	72.822
2.852037037	72.714
2.853194444	72.608
2.854351852	72.497
2.855509259	72.39
2.856666667	72.281
2.857824074	72.169
2.858981481	72.054
2.860138889	71.938
2.861296296	71.827
2.862453704	71.714
2.863611111	71.601
2.864768519	71.492
2.865925926	71.378
2.867083333	71.268
2.868240741	71.154
2.869398148	71.047
2.870555556	70.935
2.871712963	70.825
2.87287037	70.713
2.874027778	70.595
2.875185185	70.487
2.876342593	70.378
2.8775	70.264
2.878657407	70.159
2.879814815	70.048
2.880972222	69.937
2.88212963	69.83
2.883287037	69.722
2.884444444	69.61
2.885601852	69.5
2.886759259	69.385
2.887916667	69.271
2.889074074	69.158
2.890231481	69.047
2.891388889	68.939
2.892546296	68.828
2.893703704	68.716
2.894861111	68.607
2.896018519	68.495
2.897175926	68.386
2.898333333	68.276
2.899490741	68.161
2.900648148	68.047
2.901805556	67.931
2.902962963	67.813
2.90412037	67.701
2.905277778	67.589
2.906435185	67.475
2.907592593	67.363
2.90875	67.25
2.909907407	67.144
2.911064815	67.027
2.912222222	66.915
2.91337963	66.802
2.914537037	66.688
2.915694444	66.569
2.916851852	66.451
2.918009259	66.339
2.919166667	66.223
2.920324074	66.112
2.921481481	65.998
2.922638889	65.884
2.923796296	65.771
2.924953704	65.656
2.926111111	65.542
2.927268519	65.428
2.928425926	65.31
2.929583333	65.193
2.930740741	65.071
2.931898148	64.953
2.933055556	64.84
2.934212963	64.72
2.93537037	64.609
2.936527778	64.49
2.937685185	64.375
2.938842593	64.261
2.94	64.142
2.941157407	64.031
2.942314815	63.909
2.943472222	63.792
2.94462963	63.67
2.945787037	63.548
2.946944444	63.433
2.948101852	63.315
2.949259259	63.203
2.950416667	63.082
2.951574074	62.965
2.952731481	62.852
2.953888889	62.73
2.955046296	62.614
2.956203704	62.494
2.957361111	62.372
2.958518519	62.255
2.959675926	62.132
2.960833333	62.015
2.961990741	61.895
2.963148148	61.774
2.964305556	61.657
2.965462963	61.535
2.96662037	61.418
2.967777778	61.293
2.968935185	61.177
2.970092593	61.054
2.97125	60.935
2.972407407	60.814
2.973564815	60.694
2.974722222	60.575
2.97587963	60.454
2.977037037	60.335
2.978194444	60.216
2.979351852	60.098
2.980509259	59.978
2.981666667	59.853
2.982824074	59.733
2.983981481	59.611
2.985138889	59.492
2.986296296	59.375
2.987453704	59.252
2.988611111	59.134
2.989768519	59.008
2.990925926	58.886
2.992083333	58.769
2.993240741	58.645
2.994398148	58.523
2.995555556	58.4
2.996712963	58.277
2.99787037	58.157
2.999027778	58.031
3.000185185	57.913
3.001342593	57.789
3.0025	57.664
3.003657407	57.542
3.004814815	57.416
3.005972222	57.299
3.00712963	57.173
3.008287037	57.053
3.009444444	56.931
3.010601852	56.807
3.011759259	56.69
3.012916667	56.565
3.014074074	56.446
3.015231481	56.322
3.016388889	56.195
3.017546296	56.071
3.018703704	55.942
3.019861111	55.82
3.021018519	55.691
3.022175926	55.566
3.023333333	55.437
3.024490741	55.309
3.025648148	55.183
3.026805556	55.054
3.027962963	54.931
3.02912037	54.797
3.030277778	54.675
3.031435185	54.544
3.032592593	54.418
3.03375	54.288
3.034907407	54.158
3.036064815	54.025
3.037222222	53.898
3.03837963	53.769
3.039537037	53.638
3.040694444	53.51
3.041851852	53.379
3.043009259	53.251
3.044166667	53.123
3.045324074	52.999
3.046481481	52.864
3.047638889	52.735
3.048796296	52.602
3.049953704	52.474
3.051111111	52.342
3.052268519	52.216
3.053425926	52.082
3.054583333	51.952
3.055740741	51.817
3.056898148	51.686
3.058055556	51.552
3.059212963	51.42
3.06037037	51.281
3.061527778	51.146
3.062685185	51.003
3.063842593	50.866
3.065	50.723
3.066157407	50.575
3.067314815	50.421
3.068472222	50.282
3.06962963	50.143
3.070787037	50.007
3.071944444	49.868
3.073101852	49.734
3.074259259	49.594
3.075416667	49.458
3.076574074	49.322
3.077731481	49.186
3.078888889	49.052
3.080046296	48.916
3.081203704	48.782
3.082361111	48.645
3.083518519	48.506
3.084675926	48.371
3.085833333	48.232
3.086990741	48.095
3.088148148	47.956
3.089305556	47.816
3.090462963	47.681
3.09162037	47.54
3.092777778	47.4
3.093935185	47.264
3.095092593	47.12
3.09625	46.981
3.097407407	46.841
3.098564815	46.698
3.099722222	46.554
3.10087963	46.415
3.102037037	46.268
3.103194444	46.124
3.104351852	45.979
3.105509259	45.833
3.106666667	45.682
3.107824074	45.535
3.108981481	45.39
3.110138889	45.244
3.111296296	45.097
3.112453704	44.949
3.113611111	44.802
3.114768519	44.653
3.115925926	44.501
3.117083333	44.345
3.118240741	44.194
3.119398148	44.044
3.120555556	43.896
3.121712963	43.743
3.12287037	43.59
3.124027778	43.44
3.125185185	43.287
3.126342593	43.132
3.1275	42.977
3.128657407	42.818
3.129814815	42.655
3.130972222	42.492
3.13212963	42.332
3.133287037	42.167
3.134444444	42.002
3.135601852	41.835
3.136759259	41.668
3.137916667	41.497
3.139074074	41.323
3.140231481	41.154
3.141388889	40.983
3.142546296	40.813
3.143703704	40.644
3.144861111	40.47
3.146018519	40.296
3.147175926	40.121
3.148333333	39.942
3.149490741	39.764
3.150648148	39.583
3.151805556	39.4
3.152962963	39.217
3.15412037	39.03
3.155277778	38.844
3.156435185	38.658
3.157592593	38.467
3.15875	38.273
3.159907407	38.08
3.161064815	37.882
3.162222222	37.683
3.16337963	37.482
3.164537037	37.278
3.165694444	37.072
3.166851852	36.861
3.168009259	36.648
3.169166667	36.433
3.170324074	36.212
3.171481481	35.991
3.172638889	35.765
3.173796296	35.535
3.174953704	35.305
3.176111111	35.07
3.177268519	34.829
3.178425926	34.585
3.179583333	34.338
3.180740741	34.085
3.181898148	33.826
3.183055556	33.563
3.183171296	33.536
3.183287037	33.509
3.183402778	33.483
3.183518519	33.456
3.183634259	33.429
3.18375	33.402
3.183865741	33.374
3.183981481	33.347
3.184097222	33.32
3.184212963	33.293
3.184328704	33.265
3.184444444	33.239
3.184560185	33.209
3.184675926	33.183
3.184791667	33.156
3.184907407	33.127
3.185023148	33.1
3.185138889	33.073
3.18525463	33.045
3.18537037	33.017
3.185486111	32.99
3.185601852	32.961
3.185717593	32.932
3.185833333	32.902
3.185949074	32.875
3.186064815	32.847
3.186180556	32.818
3.186296296	32.788
3.186412037	32.761
3.186527778	32.733
3.186643519	32.705
3.186759259	32.676
3.186875	32.647
3.186990741	32.617
3.187106481	32.588
3.187222222	32.557
3.187337963	32.528
3.187453704	32.5
3.187569444	32.472
3.187685185	32.442
3.187800926	32.411
3.187916667	32.382
3.188032407	32.353
3.188148148	32.323
3.188263889	32.293
3.18837963	32.263
3.18849537	32.233
3.188611111	32.202
3.188726852	32.172
3.188842593	32.142
3.188958333	32.11
3.189074074	32.079
3.189189815	32.049
3.189305556	32.018
3.189421296	31.988
3.189537037	31.958
3.189652778	31.927
3.189768519	31.898
3.189884259	31.865
3.19	31.834
3.190115741	31.803
3.190231481	31.77
3.190347222	31.738
3.190462963	31.708
3.190578704	31.678
3.190694444	31.646
3.190810185	31.614
3.190925926	31.583
3.191041667	31.549
3.191157407	31.518
3.191273148	31.486
3.191388889	31.454
3.19150463	31.423
3.19162037	31.39
3.191736111	31.357
3.191851852	31.325
3.191967593	31.289
3.192083333	31.256
3.192199074	31.222
3.192314815	31.19
3.192430556	31.158
3.192546296	31.125
3.192662037	31.089
3.192777778	31.055
3.192893519	31.022
3.193009259	30.988
3.193125	30.954
3.193240741	30.919
3.193356481	30.885
3.193472222	30.852
3.193587963	30.817
3.193703704	30.781
3.193819444	30.746
3.193935185	30.712
3.194050926	30.676
3.194166667	30.642
3.194282407	30.605
3.194398148	30.571
3.194513889	30.535
3.19462963	30.499
3.19474537	30.463
3.194861111	30.425
3.194976852	30.39
3.195092593	30.353
3.195208333	30.314
3.195324074	30.279
3.195439815	30.242
3.195555556	30.204
3.195671296	30.166
3.195787037	30.128
3.195902778	30.089
3.196018519	30.052
3.196134259	30.012
3.19625	29.971
3.196365741	29.932
3.196481481	29.894
3.196597222	29.855
3.196712963	29.815
3.196828704	29.775
3.196944444	29.736
3.197060185	29.695
3.197175926	29.654
3.197291667	29.612
3.197407407	29.573
3.197523148	29.532
3.197638889	29.49
3.19775463	29.447
3.19787037	29.404
3.197986111	29.361
3.198101852	29.317
3.198217593	29.275
3.198333333	29.23
3.198449074	29.186
3.198564815	29.142
3.198680556	29.096
3.198796296	29.049
3.198912037	29.003
3.199027778	28.955
3.199143519	28.909
3.199259259	28.86
3.199375	28.812
3.199490741	28.764
3.199606481	28.713
3.199722222	28.665
3.199837963	28.613
3.199953704	28.563
3.200069444	28.508
3.200185185	28.455
3.200300926	28.402
3.200416667	28.346
3.200532407	28.29
3.200648148	28.232
3.200763889	28.173
3.20087963	28.111
3.20099537	28.05
3.201111111	27.987
3.201226852	27.923
3.201342593	27.855
3.201458333	27.789
3.201574074	27.718
3.201689815	27.645
3.201805556	27.567
3.201921296	27.482
3.202037037	27.397
3.202152778	27.303
3.202268519	27.199
3.202384259	27.076
3.2025	26.917
3.202615741	26.728
3.202731481	26.456
3.202847222	26.255
3.202962963	26.061
3.203078704	25.873
3.203194444	25.677
3.203310185	25.477
3.203425926	25.277
3.203541667	25.078
3.203657407	24.878
3.203773148	24.685
3.203888889	24.499
3.20400463	24.325
3.20412037	24.145
3.204236111	23.972
3.204351852	23.807
3.204467593	23.646
3.204583333	23.525
3.204699074	23.406
3.204814815	23.259
3.204930556	23.138
3.205046296	23.025
3.205162037	22.912
3.205277778	22.79
3.205393519	22.692
3.205509259	22.592
3.205625	22.497
3.205740741	22.4
3.205856481	22.311
3.205972222	22.231
3.206087963	22.15
3.206203704	22.07
3.206319444	21.992
3.206435185	21.919
3.206550926	21.848
3.206666667	21.772
3.206782407	21.697
3.206898148	21.631
3.207013889	21.562
3.20712963	21.491
3.20724537	21.429
3.207361111	21.367
3.207476852	21.306
3.207592593	21.245
3.207708333	21.184
3.207824074	21.125
3.207939815	21.066
3.208055556	21.007
3.208171296	20.949
3.208287037	20.891
3.208402778	20.833
3.208518519	20.776
3.208634259	20.7
3.20875	20.63
3.208865741	20.554
3.208981481	20.481
3.209097222	20.413
3.209212963	20.353
3.209328704	20.294
3.209444444	20.233
3.209560185	20.165
3.209675926	20.107
3.209791667	20.053
3.209907407	19.992
3.210023148	19.935
3.210138889	19.88
3.21025463	19.825
3.21037037	19.768
3.210486111	19.713
3.210601852	19.653
3.210717593	19.599
3.210833333	19.539
3.210949074	19.493
3.211064815	19.445
3.211180556	19.401
3.211296296	19.354
3.211412037	19.308
3.211527778	19.262
3.211643519	19.213
3.211759259	19.178
3.211875	19.136
3.211990741	19.091
3.212106481	19.051
3.212222222	19.018
3.212337963	18.985
3.212453704	18.947
3.212569444	18.907
3.212685185	18.873
3.212800926	18.836
3.212916667	18.796
3.213032407	18.754
3.213148148	18.718
3.213263889	18.687
3.21337963	18.658
3.21349537	18.626
3.213611111	18.589
3.213726852	18.557
3.213842593	18.527
3.213958333	18.494
3.214074074	18.462
3.214189815	18.432
3.214305556	18.401
3.214421296	18.369
3.214537037	18.337
3.214652778	18.305
3.214768519	18.272
3.214884259	18.24
3.215	18.208
3.215115741	18.175
3.215231481	18.143
3.215347222	18.111
3.215462963	18.078
3.215578704	18.046
3.215694444	18.014
3.215810185	17.982
3.215925926	17.95
3.216041667	17.917
3.216157407	17.885
3.216273148	17.853
3.216388889	17.822
3.21650463	17.79
3.21662037	17.758
3.216736111	17.727
3.216851852	17.696
3.216967593	17.665
3.217083333	17.634
3.217199074	17.603
3.217314815	17.572
3.217430556	17.542
3.217546296	17.512
3.217662037	17.481
3.217777778	17.451
3.217893519	17.421
3.218009259	17.391
3.218125	17.362
3.218240741	17.333
3.218356481	17.303
3.218472222	17.274
3.218587963	17.244
3.218703704	17.216
3.218819444	17.187
3.218935185	17.158
3.219050926	17.13
3.219166667	17.102
3.219282407	17.074
3.219398148	17.046
3.219513889	17.018
3.21962963	16.991
3.21974537	16.964
3.219861111	16.936
3.219976852	16.909
3.220092593	16.882
3.220208333	16.855
3.220324074	16.829
3.220439815	16.802
3.220555556	16.776
3.220671296	16.75
3.220787037	16.723
3.220902778	16.697
3.221018519	16.671
3.221134259	16.645
3.22125	16.62
3.221365741	16.594
3.221481481	16.569
3.221597222	16.543
3.221712963	16.518
3.221828704	16.493
3.221944444	16.468
3.222060185	16.443
3.222175926	16.416
3.222291667	16.392
3.222407407	16.368
3.222523148	16.343
3.222638889	16.318
3.22275463	16.294
3.22287037	16.27
3.222986111	16.247
3.223101852	16.223
3.223217593	16.199
3.223333333	16.176
3.223449074	16.153
3.223564815	16.13
3.223680556	16.107
3.223796296	16.08
3.223912037	16.052
3.224027778	16.024
3.224143519	15.997
3.224259259	15.972
3.224375	15.951
3.224490741	15.931
3.224606481	15.91
3.224722222	15.885
3.224837963	15.86
3.224953704	15.84
3.225069444	15.819
3.225185185	15.797
3.225300926	15.771
3.225416667	15.743
3.225532407	15.716
3.225648148	15.69
3.225763889	15.665
3.22587963	15.64
3.22599537	15.616
3.226111111	15.592
3.226226852	15.569
3.226342593	15.545
3.226458333	15.522
3.226574074	15.499
3.226689815	15.476
3.226805556	15.454
3.226921296	15.432
3.227037037	15.41
3.227152778	15.388
3.227268519	15.367
3.227384259	15.346
3.2275	15.325
3.227615741	15.304
3.227731481	15.282
3.227847222	15.262
3.227962963	15.241
3.228078704	15.22
3.228194444	15.2
3.228310185	15.181
3.228425926	15.164
3.228541667	15.15
3.228657407	15.135
3.228773148	15.119
3.228888889	15.101
3.22900463	15.082
3.22912037	15.062
3.229236111	15.041
3.229351852	15.018
3.229467593	14.997
3.229583333	14.976
3.229699074	14.956
3.229814815	14.935
3.229930556	14.915
3.230046296	14.895
3.230162037	14.875
3.230277778	14.855
3.230393519	14.836
3.230509259	14.816
3.230625	14.797
3.230740741	14.778
3.230856481	14.759
3.230972222	14.741
3.231087963	14.722
3.231203704	14.704
3.231319444	14.685
3.231435185	14.667
3.231550926	14.65
3.231666667	14.632
3.231782407	14.615
3.231898148	14.597
3.232013889	14.58
3.23212963	14.561
3.23224537	14.544
3.232361111	14.527
3.232476852	14.51
3.232592593	14.492
3.232708333	14.474
3.232824074	14.457
3.232939815	14.44
3.233055556	14.422
3.233171296	14.405
3.233287037	14.388
3.233402778	14.371
3.233518519	14.354
3.233634259	14.338
3.23375	14.322
3.233865741	14.307
3.233981481	14.293
3.234097222	14.278
3.234212963	14.265
3.234328704	14.254
3.234444444	14.243
3.234560185	14.232
3.234675926	14.221
3.234791667	14.21
3.234907407	14.199
3.235023148	14.187
3.235138889	14.175
3.23525463	14.163
3.23537037	14.151
3.235486111	14.138
3.235601852	14.125
3.235717593	14.112
3.235833333	14.103
3.235949074	14.093
3.236064815	14.084
3.236180556	14.075
3.236296296	14.065
3.236412037	14.054
3.236527778	14.042
3.236643519	14.03
3.236759259	14.02
3.236875	14.009
3.236990741	14
3.237106481	13.992
3.237222222	13.985
3.237337963	13.979
3.237453704	13.972
3.237569444	13.963
3.237685185	13.955
3.237800926	13.946
3.237916667	13.938
3.238032407	13.931
3.238148148	13.923
3.238263889	13.916
3.23837963	13.909
3.23849537	13.902
3.238611111	13.897
3.238726852	13.891
3.238842593	13.886
3.238958333	13.88
3.239074074	13.875
3.239189815	13.87
3.239305556	13.865
3.239421296	13.86
3.239537037	13.854
3.239652778	13.849
3.239768519	13.844
3.239884259	13.839
3.24	13.834
3.240115741	13.829
3.240231481	13.824
3.240347222	13.82
3.240462963	13.815
3.240578704	13.811
3.240694444	13.808
3.240810185	13.804
3.240925926	13.8
3.242083333	13.766
3.243240741	13.737
3.244398148	13.712
3.245555556	13.69
3.246712963	13.669
3.24787037	13.651
3.249027778	13.632
3.250185185	13.614
3.251342593	13.597
3.2525	13.582
3.253657407	13.567
3.254814815	13.552
3.255972222	13.537
3.25712963	13.521
3.258287037	13.505
3.259444444	13.49
3.260601852	13.473
3.261759259	13.458
3.262916667	13.443
3.264074074	13.428
3.265231481	13.414
3.266388889	13.398
3.267546296	13.382
3.268703704	13.367
3.269861111	13.352
3.271018519	13.338
3.272175926	13.323
3.273333333	13.307
3.274490741	13.293
3.275648148	13.278
3.276805556	13.264
3.277962963	13.249
3.27912037	13.235
3.280277778	13.22
3.281435185	13.205
3.282592593	13.19
3.28375	13.176
3.284907407	13.161
3.286064815	13.147
3.287222222	13.132
3.28837963	13.118
3.289537037	13.103
3.290694444	13.089
3.291851852	13.075
3.293009259	13.061
3.294166667	13.046
3.295324074	13.032
3.296481481	13.018
3.297638889	13.004
3.298796296	12.989
3.299953704	12.975
3.301111111	12.96
3.302268519	12.946
3.303425926	12.933
3.304583333	12.919
3.305740741	12.904
3.306898148	12.89
3.308055556	12.877
3.309212963	12.862
3.31037037	12.848
3.311527778	12.834
3.312685185	12.82
3.313842593	12.806
3.315	12.792
3.316157407	12.778
3.317314815	12.765
3.318472222	12.751
3.31962963	12.737
3.320787037	12.723
3.321944444	12.709
3.323101852	12.695
3.324259259	12.681
3.325416667	12.668
3.326574074	12.654
3.327731481	12.64
3.328888889	12.626
3.330046296	12.613
3.331203704	12.599
3.332361111	12.585
3.333518519	12.572
3.334675926	12.558
3.335833333	12.545
3.336990741	12.531
3.338148148	12.518
3.339305556	12.505
3.340462963	12.492
3.34162037	12.479
3.342777778	12.466
3.343935185	12.452
3.345092593	12.439
3.34625	12.425
3.347407407	12.412
3.348564815	12.398
3.349722222	12.385
3.35087963	12.371
3.352037037	12.358
3.353194444	12.345
3.354351852	12.331
3.355509259	12.318
3.356666667	12.304
3.357824074	12.291
3.358981481	12.278
3.360138889	12.264
3.361296296	12.25
3.362453704	12.237
3.363611111	12.224
3.364768519	12.21
3.365925926	12.197
3.367083333	12.184
3.368240741	12.17
3.369398148	12.157
3.370555556	12.144
3.371712963	12.131
3.37287037	12.117
3.374027778	12.104
3.375185185	12.091
3.376342593	12.078
3.3775	12.064
3.378657407	12.051
3.379814815	12.038
3.380972222	12.025
3.38212963	12.012
3.383287037	11.998
3.384444444	11.985
3.385601852	11.972
3.386759259	11.959
3.387916667	11.946
3.389074074	11.932
3.390231481	11.919
3.391388889	11.906
3.392546296	11.893
3.393703704	11.88
3.394861111	11.867
3.396018519	11.854
3.397175926	11.841
3.398333333	11.828
3.399490741	11.815
3.400648148	11.802
3.401805556	11.789
3.402962963	11.777
3.40412037	11.764
3.405277778	11.751
3.406435185	11.739
3.407592593	11.726
3.40875	11.714
3.409907407	11.701
3.411064815	11.689
3.412222222	11.676
3.41337963	11.664
3.414537037	11.651
3.415694444	11.639
3.416851852	11.626
3.418009259	11.614
3.419166667	11.601
3.420324074	11.589
3.421481481	11.577
3.422638889	11.564
3.423796296	11.552
3.424953704	11.54
3.426111111	11.528
3.427268519	11.515
3.428425926	11.503
3.429583333	11.491
3.430740741	11.479
3.431898148	11.466
3.433055556	11.454
3.434212963	11.442
3.43537037	11.43
3.436527778	11.418
3.437685185	11.406
3.438842593	11.393
3.44	11.381
3.441157407	11.369
3.442314815	11.357
3.443472222	11.345
3.44462963	11.333
3.445787037	11.321
3.446944444	11.309
3.448101852	11.297
3.449259259	11.285
3.450416667	11.274
3.451574074	11.262
3.452731481	11.25
3.453888889	11.238
3.455046296	11.226
3.456203704	11.214
3.457361111	11.202
3.458518519	11.19
3.459675926	11.178
3.460833333	11.166
3.461990741	11.154
3.463148148	11.142
3.464305556	11.13
3.465462963	11.119
3.46662037	11.107
3.467777778	11.095
3.468935185	11.083
3.470092593	11.071
3.47125	11.06
3.472407407	11.048
3.473564815	11.036
3.474722222	11.024
3.47587963	11.013
3.477037037	11.001
3.478194444	10.989
3.479351852	10.978
3.480509259	10.966
3.481666667	10.954
3.482824074	10.943
3.483981481	10.931
3.485138889	10.919
3.486296296	10.908
3.487453704	10.896
3.488611111	10.885
3.489768519	10.873
3.490925926	10.862
3.492083333	10.85
3.493240741	10.839
3.494398148	10.827
3.495555556	10.816
3.496712963	10.804
3.49787037	10.792
3.499027778	10.781
3.500185185	10.77
3.501342593	10.758
3.5025	10.747
3.503657407	10.736
3.504814815	10.724
3.505972222	10.713
3.50712963	10.702
3.508287037	10.69
3.509444444	10.679
3.510601852	10.668
3.511759259	10.656
3.512916667	10.645
3.514074074	10.634
3.515231481	10.622
3.516388889	10.611
3.517546296	10.6
3.518703704	10.588
3.519861111	10.578
3.521018519	10.566
3.522175926	10.555
3.523333333	10.544
3.524490741	10.533
3.525648148	10.522
3.526805556	10.511
3.527962963	10.5
3.52912037	10.488
3.530277778	10.478
3.531435185	10.466
3.532592593	10.455
3.53375	10.444
3.534907407	10.433
3.536064815	10.422
3.537222222	10.411
3.53837963	10.4
3.539537037	10.389
3.540694444	10.378
3.541851852	10.367
3.543009259	10.356
3.544166667	10.345
3.545324074	10.334
3.546481481	10.323
3.547638889	10.312
3.548796296	10.301
3.549953704	10.29
3.551111111	10.279
3.552268519	10.268
3.553425926	10.257
3.554583333	10.247
3.555740741	10.235
3.556898148	10.225
3.558055556	10.214
3.559212963	10.202
3.56037037	10.192
3.561527778	10.181
3.562685185	10.17
3.563842593	10.16
3.565	10.149
3.566157407	10.138
3.567314815	10.125
3.568472222	10.114
3.56962963	10.102
3.570787037	10.091
3.571944444	10.08
3.573101852	10.069
3.574259259	10.058
3.575416667	10.047
3.576574074	10.036
3.577731481	10.025
3.578888889	10.014
3.580046296	10.003
3.581203704	9.992
3.582361111	9.982
3.583518519	9.971
3.584675926	9.96
3.585833333	9.948
3.586990741	9.938
3.588148148	9.927
3.589305556	9.916
3.590462963	9.906
3.59162037	9.894
3.592777778	9.884
3.593935185	9.874
3.595092593	9.862
3.59625	9.851
3.597407407	9.841
3.598564815	9.83
3.599722222	9.819
3.60087963	9.809
3.602037037	9.798
3.603194444	9.786
3.604351852	9.775
3.605509259	9.765
3.606666667	9.755
3.607824074	9.744
3.608981481	9.733
3.610138889	9.723
3.611296296	9.711
3.612453704	9.701
3.613611111	9.69
3.614768519	9.68
3.615925926	9.67
3.617083333	9.658
3.618240741	9.648
3.619398148	9.637
3.620555556	9.627
3.621712963	9.616
3.62287037	9.605
3.624027778	9.595
3.625185185	9.584
3.626342593	9.574
3.6275	9.563
3.628657407	9.552
3.629814815	9.541
3.630972222	9.531
3.63212963	9.521
3.633287037	9.51
3.634444444	9.499
3.635601852	9.489
3.636759259	9.478
3.637916667	9.468
3.639074074	9.456
3.640231481	9.446
3.641388889	9.436
3.642546296	9.425
3.643703704	9.415
3.644861111	9.404
3.646018519	9.393
3.647175926	9.383
3.648333333	9.372
3.649490741	9.362
3.650648148	9.352
3.651805556	9.34
3.652962963	9.329
3.65412037	9.319
3.655277778	9.309
3.656435185	9.298
3.657592593	9.289
3.65875	9.277
3.659907407	9.268
3.661064815	9.256
3.662222222	9.245
3.66337963	9.235
3.664537037	9.225
3.665694444	9.214
3.666851852	9.204
3.668009259	9.194
3.669166667	9.184
3.670324074	9.173
3.671481481	9.162
3.672638889	9.152
3.673796296	9.141
3.674953704	9.13
3.676111111	9.12
3.677268519	9.109
3.678425926	9.098
3.679583333	9.087
3.680740741	9.077
3.681898148	9.069
3.683055556	9.058
3.684212963	9.048
3.68537037	9.036
3.686527778	9.025
3.687685185	9.015
3.688842593	9.006
3.69	8.995
3.691157407	8.984
3.692314815	8.973
3.693472222	8.964
3.69462963	8.954
3.695787037	8.941
3.696944444	8.931
3.698101852	8.923
3.699259259	8.911
3.700416667	8.899
3.701574074	8.891
3.702731481	8.878
3.703888889	8.871
3.705046296	8.856
3.706203704	8.849
3.707361111	8.834
3.708518519	8.828
3.709675926	8.813
3.710833333	8.807
3.711990741	8.794
3.713148148	8.784
3.714305556	8.775
3.715462963	8.76
3.71662037	8.753
3.717777778	8.742
3.718935185	8.728
3.720092593	8.721
3.72125	8.711
3.722407407	8.697
3.723564815	8.688
3.724722222	8.68
3.72587963	8.667
3.727037037	8.654
3.728194444	8.644
3.729351852	8.635
3.730509259	8.626
3.731666667	8.616
3.732824074	8.604
3.733981481	8.589
3.735138889	8.58
3.736296296	8.57
3.737453704	8.563
3.738611111	8.55
3.739768519	8.536
3.740925926	8.523
3.742083333	8.515
3.743240741	8.505
3.744398148	8.495
3.745555556	8.486
3.746712963	8.476
3.74787037	8.463
3.749027778	8.451
3.750185185	8.439
3.751342593	8.425
3.7525	8.416
3.753657407	8.407
3.754814815	8.398
3.755972222	8.388
3.75712963	8.375
3.758287037	8.361
3.759444444	8.349
3.760601852	8.341
3.761759259	8.33
3.762916667	8.322
3.764074074	8.311
3.765231481	8.298
3.766388889	8.286
3.767546296	8.275
3.768703704	8.263
3.769861111	8.249
3.771018519	8.237
3.772175926	8.226
3.773333333	8.217
3.774490741	8.207
3.775648148	8.196
3.776805556	8.186
3.777962963	8.176
3.77912037	8.166
3.780277778	8.15
3.781435185	8.139
3.782592593	8.123
3.78375	8.116
3.784907407	8.106
3.786064815	8.098
3.787222222	8.082
3.78837963	8.069
3.789537037	8.064
3.790694444	8.044
3.791851852	8.038
3.793009259	8.023
3.794166667	8.013
3.795324074	8.006
3.796481481	7.989
3.797638889	7.974
3.798796296	7.967
3.799953704	7.959
3.801111111	7.942
3.802268519	7.928
3.803425926	7.924
3.804583333	7.907
3.805740741	7.899
3.806898148	7.881
3.808055556	7.876
3.809212963	7.858
3.81037037	7.847
3.811527778	7.837
3.812685185	7.822
3.813842593	7.813
3.815	7.797
3.816157407	7.787
3.817314815	7.778
3.818472222	7.763
3.81962963	7.75
3.820787037	7.738
3.821944444	7.725
3.823101852	7.713
3.824259259	7.7
3.825416667	7.685
3.826574074	7.675
3.827731481	7.663
3.828888889	7.65
3.830046296	7.638
3.831203704	7.625
3.832361111	7.616
3.833518519	7.599
3.834675926	7.585
3.835833333	7.576
3.836990741	7.564
3.838148148	7.548
3.839305556	7.533
3.840462963	7.525
3.84162037	7.507
3.842777778	7.498
3.843935185	7.486
3.845092593	7.469
3.84625	7.454
3.847407407	7.445
3.848564815	7.431
3.849722222	7.42
3.85087963	7.407
3.852037037	7.386
3.853194444	7.373
3.854351852	7.36
3.855509259	7.346
3.856666667	7.333
3.857824074	7.319
3.858981481	7.306
3.860138889	7.293
3.861296296	7.284
3.862453704	7.266
3.863611111	7.252
3.864768519	7.238
3.865925926	7.225
3.867083333	7.21
3.868240741	7.198
3.869398148	7.184
3.870555556	7.171
3.871712963	7.156
3.87287037	7.143
3.874027778	7.128
3.875185185	7.112
3.876342593	7.096
3.8775	7.082
3.878657407	7.068
3.879814815	7.053
3.880972222	7.039
3.88212963	7.024
3.883287037	7.01
3.884444444	6.995
3.885601852	6.981
3.886759259	6.967
3.887916667	6.952
3.889074074	6.937
3.890231481	6.922
3.891388889	6.907
3.892546296	6.891
3.893703704	6.876
3.894861111	6.86
3.896018519	6.844
3.897175926	6.828
3.898333333	6.812
3.899490741	6.797
3.900648148	6.781
3.901805556	6.765
3.902962963	6.749
3.90412037	6.732
3.905277778	6.716
3.906435185	6.7
3.907592593	6.684
3.90875	6.668
3.909907407	6.651
3.911064815	6.635
3.912222222	6.619
3.91337963	6.602
3.914537037	6.585
3.915694444	6.569
3.916851852	6.552
3.918009259	6.536
3.919166667	6.519
3.920324074	6.502
3.921481481	6.486
3.922638889	6.469
3.923796296	6.452
3.924953704	6.436
3.926111111	6.419
3.927268519	6.402
3.928425926	6.386
3.929583333	6.369
3.930740741	6.352
3.931898148	6.336
3.933055556	6.319
3.934212963	6.302
3.93537037	6.285
3.936527778	6.268
3.937685185	6.252
3.938842593	6.235
3.94	6.218
3.941157407	6.201
3.942314815	6.184
3.943472222	6.167
3.94462963	6.15
3.945787037	6.133
3.946944444	6.116
3.948101852	6.099
3.949259259	6.081
3.950416667	6.064
3.951574074	6.047
3.952731481	6.029
3.953888889	6.011
3.955046296	5.994
3.956203704	5.976
3.957361111	5.959
3.958518519	5.941
3.959675926	5.923
3.960833333	5.905
3.961990741	5.887
3.963148148	5.869
3.964305556	5.851
3.965462963	5.832
3.96662037	5.814
3.967777778	5.795
3.968935185	5.776
3.970092593	5.757
3.97125	5.738
3.972407407	5.718
3.973564815	5.699
3.974722222	5.679
3.97587963	5.659
3.977037037	5.639
3.978194444	5.619
3.979351852	5.599
3.980509259	5.578
3.981666667	5.558
3.982824074	5.537
3.983981481	5.515
3.985138889	5.494
3.986296296	5.472
3.987453704	5.451
3.988611111	5.429
3.989768519	5.406
3.990925926	5.384
3.992083333	5.361
3.993240741	5.338
3.994398148	5.315
3.995555556	5.291
3.996712963	5.268
3.99787037	5.243
3.999027778	5.219
4.000185185	5.195
4.001342593	5.17
4.0025	5.145
4.003657407	5.119
4.004814815	5.094
4.005972222	5.068
4.00712963	5.042
4.008287037	5.015
4.009444444	4.989
4.010601852	4.962
4.011759259	4.936
4.012916667	4.909
4.014074074	4.882
4.015231481	4.855
4.016388889	4.828
4.017546296	4.8
4.018703704	4.773
4.019861111	4.746
4.021018519	4.718
4.022175926	4.69
4.023333333	4.662
4.024490741	4.633
4.025648148	4.604
4.026805556	4.574
4.027962963	4.544
4.02912037	4.512
4.030277778	4.481
4.031435185	4.448
4.032592593	4.415
4.03375	4.382
4.034907407	4.348
4.036064815	4.313
4.037222222	4.278
4.03837963	4.243
4.039537037	4.207
4.040694444	4.169
4.041851852	4.13
4.043009259	4.09
4.044166667	4.05
4.045324074	4.01
4.046481481	3.97
4.047638889	3.929
4.048796296	3.885
4.049953704	3.84
4.051111111	3.794
4.052268519	3.746
4.053425926	3.695
4.054583333	3.641
4.055740741	3.586
4.056898148	3.531
4.058055556	3.477
4.059212963	3.423
4.06037037	3.372
4.061527778	3.327
4.062685185	3.288
4.063842593	3.248
4.065	3.21
4.066157407	3.172
4.067314815	3.136
4.068472222	3.102
4.06962963	3.069
4.070787037	3.038
4.071944444	3.007
4.073101852	2.978
4.074259259	2.95
4.075416667	2.921
4.076574074	2.891
4.077731481	2.862
4.078888889	2.833
4.080046296	2.806
4.081203704	2.779
4.082361111	2.753
4.083518519	2.728
4.084675926	2.704
4.085833333	2.681
4.086990741	2.659
4.088148148	2.638
4.089305556	2.616
4.090462963	2.597
4.09162037	2.577
4.092777778	2.558
4.093935185	2.54
4.095092593	2.522
4.09625	2.504
4.097407407	2.486
4.098564815	2.468
4.099722222	2.45
4.10087963	2.433
4.102037037	2.416
4.103194444	2.398
4.104351852	2.381
4.105509259	2.364
4.106666667	2.347
4.107824074	2.329
4.108981481	2.312
4.110138889	2.295
4.111296296	2.278
4.112453704	2.261
4.113611111	2.243
4.114768519	2.226
4.115925926	2.209
4.117083333	2.192
4.118240741	2.174
4.119398148	2.157
4.120555556	2.139
4.121712963	2.121
4.12287037	2.104
4.124027778	2.086
4.125185185	2.068
4.126342593	2.049
4.1275	2.031
4.128657407	2.013
4.129814815	1.994
4.130972222	1.975
4.13212963	1.956
4.133287037	1.937
4.134444444	1.917
4.135601852	1.898
4.136759259	1.877
4.137916667	1.857
4.139074074	1.835
4.140231481	1.814
4.141388889	1.792
4.142546296	1.769
4.143703704	1.745
4.144861111	1.72
4.146018519	1.695
4.147175926	1.668
4.148333333	1.641
4.149490741	1.612
4.150648148	1.581
4.151805556	1.548
4.152962963	1.513
4.15412037	1.476
4.155277778	1.435
4.156435185	1.391
4.157592593	1.34
4.15875	1.281
4.159907407	1.211
4.161064815	1.122
4.162222222	0.927
4.16337963	0.854
4.164537037	0.838
4.165231481	0.834


==> deltapan_raw.dat <==
0 300
0.112453704 292.32
0.357824074 274.71
0.60087963 257.16
0.839305556 239.50
1.075416667 222.36
1.308055556 205.10
1.536064815 187.97
1.760601852	171.07
1.980509259 154.17
2.193472222 137.54
2.399490741 121.53
2.59625 105.334
2.781435185 89.38
2.955046296 73.71
3.115925926 58.29
3.206203704 46.53
3.233981481	44.72
3.473564815 36.91
3.661064815 30.51
3.831203704 24.65
3.942314815	20.14
4.139537037 7.88
4.167199074 7.633
